Bottom-up Rebalancing Binary Search Trees by Flipping a Coin

Rebalancing schemes for dynamic binary search trees are numerous in the literature, where the goal is to maintain trees of low height, either in the worst-case or expected sense. In this paper we study randomized rebalancing schemes for sequences of $n$ insertions into an initially empty binary search tree, under the assumption that a tree only stores the elements and the tree structure without any additional balance information. Seidel~(2009) presented a top-down randomized insertion algorithm, where insertions take expected $O\big(\lg^2 n\big)$ time, and the resulting trees have the same distribution as inserting a uniform random permutation into a binary search tree without rebalancing. Seidel states as an open problem if a similar result can be achieved with bottom-up insertions. In this paper we fail to answer this question. We consider two simple canonical randomized bottom-up insertion algorithms on binary search trees, assuming that an insertion is given the position where to insert the next element. The subsequent rebalancing is performed bottom-up in expected $O(1)$ time, uses expected $O(1)$ random bits, performs at most two rotations, and the rotations appear with geometrically decreasing probability in the distance from the leaf. For some insertion sequences the expected depth of each node is proved to be $O(\lg n)$. On the negative side, we prove for both algorithms that there exist simple insertion sequences where the expected depth is $\Omega(n)$, i.e., the studied rebalancing schemes are \emph{not} competitive with (most) other rebalancing schemes in the literature.

==> python/data/depth-profiles.json <==
[1000, 0.5, 100, {"insert_zig": {"permutation": [100, 196, 353, 579, 874, 1199, 1618, 2018, 2470, 2894, 3217, 3576, 3793, 4033, 4248, 4308, 4293, 4273, 4180, 4093, 3976, 3766, 3614, 3326, 3078, 2876, 2756, 2644, 2485, 2287, 2082, 1876, 1735, 1571, 1380, 1213, 1058, 903, 730, 651, 559, 476, 417, 345, 315, 281, 246, 217, 185, 139, 118, 100, 73, 48, 35, 28, 28, 20, 10, 12, 11, 6, 5, 2, 1, 1], "increasing": [100, 200, 399, 777, 1437, 2494, 3992, 5839, 7730, 9276, 10164, 10240, 9730, 8678, 7381, 6010, 4705, 3479, 2435, 1672, 1109, 755, 512, 334, 213, 135, 87, 56, 32, 15, 7, 3, 2, 2], "decreasing": [100, 200, 397, 775, 1452, 2517, 4024, 5865, 7794, 9336, 10105, 10225, 9583, 8395, 7043, 5712, 4492, 3450, 2641, 1919, 1311, 895, 581, 391, 259, 170, 120, 80, 53, 40, 29, 18, 9, 7, 6, 4, 1, 1], "converging": [100, 118, 136, 153, 145, 152, 146, 145, 148, 142, 142, 157, 136, 145, 149, 148, 150, 151, 148, 146, 140, 151, 144, 140, 149, 132, 148, 136, 139, 136, 149, 149, 150, 143, 152, 145, 154, 147, 138, 152, 146, 137, 141, 155, 148, 139, 154, 156, 152, 143, 143, 150, 155, 149, 151, 146, 148, 151, 135, 145, 144, 133, 147, 155, 149, 146, 145, 143, 142, 144, 146, 147, 147, 142, 151, 142, 141, 144, 143, 148, 157, 150, 146, 142, 152, 153, 146, 142, 148, 149, 151, 137, 144, 145, 151, 142, 147, 147, 134, 144, 161, 147, 151, 137, 141, 144, 152, 146, 140, 143, 157, 136, 142, 145, 155, 145, 141, 148, 149, 152, 141, 146, 149, 151, 147, 134, 149, 143, 148, 133, 147, 143, 143, 142, 146, 147, 153, 143, 141, 131, 143, 156, 151, 140, 144, 157, 143, 146, 150, 148, 143, 145, 146, 138, 158, 147, 140, 152, 155, 147, 145, 137, 140, 136, 139, 141, 138, 155, 157, 148, 152, 141, 145, 152, 148, 152, 149, 141, 146, 140, 145, 142, 140, 136, 150, 145, 145, 154, 146, 154, 159, 153, 158, 135, 143, 147, 137, 138, 141, 143, 146, 143, 151, 155, 149, 137, 139, 152, 157, 149, 147, 149, 151, 152, 143, 151, 159, 150, 150, 146, 147, 155, 152, 154, 139, 137, 148, 143, 136, 144, 145, 141, 140, 148, 149, 140, 138, 134, 145, 149, 150, 153, 151, 157, 155, 141, 151, 150, 149, 147, 138, 135, 138, 154, 156, 145, 147, 156, 151, 150, 151, 144, 141, 142, 151, 143, 148, 154, 143, 138, 145, 141, 135, 153, 145, 139, 149, 149, 149, 147, 152, 142, 148, 160, 142, 149, 145, 138, 147, 147, 148, 148, 161, 160, 150, 149, 153, 145, 138, 143, 142, 133, 138, 147, 161, 151, 151, 136, 136, 146, 146, 144, 146, 151, 145, 153, 157, 160, 149, 138, 138, 146, 150, 145, 144, 157, 149, 152, 140, 146, 138, 141, 145, 144, 146, 138, 147, 150, 150, 148, 148, 145, 145, 143, 154, 155, 147, 143, 153, 148, 141, 152, 148, 150, 148, 139, 137, 160, 155, 143, 137, 149, 143, 145, 138, 146, 152, 152, 151, 147, 150, 148, 144, 150, 137, 150, 148, 139, 152, 143, 141, 151, 145, 147, 146, 156, 146, 152, 149, 161, 147, 139, 145, 153, 142, 143, 144, 149, 149, 144, 152, 148, 148, 148, 151, 143, 149, 140, 139, 141, 152, 149, 140, 143, 152, 151, 151, 132, 152, 144, 145, 149, 148, 138, 146, 163, 161, 157, 152, 146, 139, 145, 150, 144, 145, 148, 150, 150, 144, 148, 152, 142, 139, 136, 139, 150, 161, 156, 130, 139, 140, 144, 138, 148, 136, 143, 140, 138, 144, 146, 156, 145, 155, 149, 147, 150, 151, 146, 144, 144, 141, 140, 146, 149, 150, 139, 140, 148, 149, 152, 144, 147, 145, 147, 143, 146, 145, 143, 146, 143, 144, 154, 150, 151, 150, 155, 146, 147, 147, 140, 137, 142, 147, 150, 143, 142, 149, 162, 148, 153, 152, 149, 144, 147, 152, 152, 139, 139, 139, 138, 147, 149, 139, 149, 142, 132, 148, 152, 137, 142, 142, 142, 140, 141, 145, 145, 146, 154, 145, 148, 158, 154, 147, 136, 139, 146, 149, 150, 148, 155, 139, 148, 149, 146, 156, 146, 140, 144, 160, 144, 146, 138, 145, 147, 147, 149, 156, 150, 148, 146, 150, 142, 149, 139, 143, 151, 153, 139, 146, 148, 152, 144, 147, 148, 136, 144, 146, 155, 158, 151, 154, 151, 148, 147, 140, 141, 145, 156, 148, 139, 153, 153, 152, 155, 138, 139, 145, 148, 141, 138, 142, 149, 147, 142, 137, 145, 138, 153, 144, 142, 144, 154, 142, 141, 145, 144, 157, 157, 160, 145, 141, 135, 153, 150, 145, 144, 142, 153, 147, 142, 140, 145, 142, 150, 143, 137, 138, 151, 140, 140, 141, 160, 157, 163, 144, 148, 141, 141, 148, 144, 143, 139, 138, 134, 125, 137, 141, 138, 127, 131, 137, 121, 119, 125, 112, 106, 102, 99, 103, 95, 88, 72, 69, 66, 65, 68, 72, 54, 46, 49, 47, 43, 42, 37, 34, 27, 22, 18, 16, 18, 13, 11, 10, 10, 7, 8, 7, 7, 5, 1, 1, 1], "pairs": [100, 199, 379, 651, 981, 1346, 1750, 2172, 2548, 2835, 3099, 3326, 3598, 3794, 3902, 3955, 3989, 3948, 3893, 3839, 3629, 3434, 3326, 3136, 2966, 2821, 2642, 2466, 2300, 2119, 1951, 1803, 1656, 1555, 1437, 1263, 1136, 1029, 945, 840, 753, 650, 582, 555, 544, 490, 434, 403, 331, 300, 274, 273, 249, 223, 197, 163, 148, 123, 111, 97, 73, 65, 53, 48, 29, 26, 21, 12, 7, 3, 2, 2, 1], "bitonic": [100, 200, 397, 749, 1326, 2165, 3178, 4355, 5538, 6712, 7594, 7973, 8009, 7817, 7281, 6533, 5709, 4906, 4144, 3500, 2774, 2258, 1790, 1406, 1054, 761, 536, 365, 269, 184, 125, 95, 68, 45, 33, 18, 14, 8, 7, 3, 1], "runs": [100, 200, 396, 751, 1330, 2106, 3116, 4327, 5469, 6417, 7186, 7569, 7789, 7668, 7384, 6810, 5989, 5100, 4362, 3617, 2902, 2282, 1812, 1429, 1039, 807, 579, 412, 311, 239, 171, 105, 81, 44, 33, 22, 16, 15, 7, 3, 3, 1, 1]}, "insert_zigzag": {"permutation": [100, 200, 384, 654, 984, 1351, 1661, 2008, 2322, 2604, 2878, 3123, 3258, 3413, 3536, 3607, 3653, 3713, 3725, 3642, 3593, 3475, 3371, 3098, 2975, 2822, 2666, 2530, 2412, 2274, 2209, 2136, 1997, 1868, 1744, 1563, 1403, 1276, 1143, 1071, 963, 857, 782, 699, 559, 507, 451, 388, 328, 287, 248, 206, 167, 143, 124, 112, 110, 99, 86, 73, 61, 53, 55, 45, 41, 41, 24, 11, 12, 8, 4, 4, 4, 4, 2], "increasing": [100, 199, 395, 766, 1423, 2455, 3922, 5726, 7569, 9162, 9962, 9989, 9404, 8457, 7244, 5942, 4699, 3627, 2768, 1953, 1385, 952, 671, 445, 294, 185, 126, 76, 43, 29, 15, 8, 6, 3], "decreasing": [100, 200, 398, 781, 1443, 2474, 3931, 5736, 7571, 9053, 9881, 9976, 9576, 8530, 7296, 5996, 4779, 3622, 2646, 1940, 1401, 942, 614, 390, 270, 182, 118, 65, 35, 21, 13, 9, 6, 3, 1, 1], "converging": [100, 200, 399, 788, 1479, 2583, 4049, 5665, 7097, 8056, 8463, 8299, 7845, 7026, 6160, 5395, 4604, 3864, 3304, 2711, 2214, 1801, 1509, 1218, 974, 809, 650, 542, 452, 364, 298, 213, 174, 141, 123, 102, 72, 57, 46, 38, 31, 25, 19, 16, 12, 5, 4, 1, 1, 1, 1], "pairs": [100, 200, 334, 386, 380, 384, 393, 414, 405, 390, 386, 369, 368, 378, 396, 402, 392, 394, 397, 402, 412, 436, 434, 428, 457, 453, 450, 438, 424, 416, 396, 380, 407, 394, 381, 379, 367, 379, 413, 408, 404, 403, 409, 412, 418, 436, 449, 417, 447, 439, 437, 427, 419, 435, 420, 415, 418, 409, 413, 418, 427, 414, 405, 413, 400, 392, 389, 401, 385, 386, 375, 362, 382, 395, 397, 374, 380, 398, 412, 422, 427, 430, 418, 413, 426, 430, 414, 411, 417, 412, 416, 411, 420, 433, 426, 421, 406, 413, 415, 412, 405, 414, 417, 403, 379, 396, 394, 388, 379, 377, 386, 389, 387, 401, 393, 378, 353, 354, 370, 387, 407, 425, 434, 427, 414, 404, 398, 387, 398, 384, 391, 397, 399, 426, 401, 413, 404, 389, 389, 411, 393, 395, 386, 381, 393, 389, 396, 404, 392, 399, 408, 404, 394, 393, 396, 384, 406, 409, 402, 407, 380, 361, 357, 367, 364, 372, 395, 390, 398, 407, 412, 388, 395, 406, 404, 415, 404, 423, 421, 409, 399, 411, 432, 446, 427, 422, 439, 424, 411, 381, 385, 385, 379, 382, 381, 394, 405, 415, 397, 396, 389, 409, 397, 383, 365, 376, 356, 359, 375, 379, 375, 361, 356, 349, 351, 337, 348, 348, 351, 355, 364, 327, 322, 304, 313, 297, 284, 302, 293, 302, 306, 281, 288, 267, 264, 248, 257, 266, 266, 251, 269, 253, 248, 243, 242, 241, 228, 225, 225, 233, 233, 239, 206, 183, 174, 162, 146, 152, 146, 142, 146, 137, 136, 122, 129, 123, 117, 124, 121, 118, 123, 99, 95, 92, 80, 75, 67, 63, 75, 67, 58, 53, 49, 38, 39, 43, 41, 39, 36, 26, 18, 18, 12, 9, 9, 8, 5, 2, 2, 3, 1, 2, 1, 1, 2, 2, 4, 4, 4, 3, 3, 5, 5, 5, 5, 6, 4, 4, 2, 2, 1, 1], "bitonic": [100, 200, 398, 759, 1319, 2085, 2982, 3956, 4862, 5562, 6018, 6305, 6449, 6226, 6133, 5890, 5499, 5137, 4709, 4262, 3743, 3151, 2696, 2172, 1795, 1481, 1213, 1002, 812, 616, 487, 398, 349, 274, 216, 163, 119, 99, 82, 68, 49, 36, 28, 24, 19, 13, 11, 5, 4, 4, 4, 6, 4, 3, 2, 1], "runs": [100, 200, 394, 741, 1278, 2032, 2962, 3972, 4931, 5812, 6474, 6807, 7055, 7049, 6887, 6525, 5893, 5267, 4700, 4127, 3529, 2839, 2342, 1847, 1448, 1168, 921, 675, 508, 390, 309, 225, 167, 117, 91, 65, 37, 28, 28, 22, 18, 9, 3, 1, 1, 2, 2, 1, 1]}, "insert_zigzig": {"permutation": [100, 191, 319, 465, 630, 785, 952, 1079, 1191, 1334, 1501, 1614, 1712, 1808, 1911, 1958, 2086, 2130, 2176, 2212, 2283, 2310, 2291, 2359, 2311, 2313, 2249, 2229, 2187, 2151, 2120, 2140, 2046, 2004, 1976, 1987, 1915, 1845, 1794, 1736, 1692, 1684, 1626, 1542, 1512, 1462, 1385, 1340, 1239, 1181, 1134, 1101, 1034, 980, 911, 883, 837, 774, 706, 691, 648, 593, 517, 466, 432, 405, 374, 347, 309, 285, 283, 270, 261, 243, 227, 200, 174, 150, 135, 141, 131, 107, 98, 92, 81, 81, 82, 79, 70, 50, 49, 49, 46, 45, 39, 40, 38, 39, 38, 37, 28, 23, 24, 12, 10, 9, 6, 6, 2, 3, 3, 3, 2, 2, 2], "increasing": [100, 200, 168, 199, 164, 172, 154, 175, 171, 187, 185, 196, 195, 184, 182, 178, 179, 187, 184, 179, 181, 167, 166, 176, 177, 170, 171, 174, 172, 169, 174, 190, 187, 193, 191, 185, 188, 194, 191, 181, 187, 184, 186, 190, 187, 182, 179, 181, 179, 166, 169, 176, 179, 185, 183, 174, 175, 172, 170, 174, 175, 166, 163, 163, 160, 169, 172, 174, 172, 171, 171, 171, 171, 171, 171, 172, 172, 180, 180, 163, 166, 172, 175, 185, 182, 183, 185, 196, 195, 172, 170, 164, 164, 174, 171, 184, 188, 178, 182, 187, 183, 173, 174, 162, 158, 156, 156, 163, 165, 167, 165, 167, 168, 188, 189, 176, 175, 168, 169, 173, 173, 167, 164, 169, 171, 168, 165, 176, 179, 168, 167, 176, 175, 164, 167, 178, 178, 177, 176, 170, 171, 169, 167, 155, 155, 164, 167, 163, 168, 177, 175, 174, 171, 167, 168, 164, 161, 167, 167, 173, 178, 161, 156, 168, 171, 173, 174, 171, 171, 178, 178, 181, 182, 187, 184, 182, 187, 181, 179, 182, 181, 175, 175, 167, 164, 170, 170, 165, 166, 165, 165, 167, 168, 168, 168, 181, 178, 181, 184, 168, 164, 166, 171, 171, 171, 177, 173, 167, 172, 170, 166, 163, 159, 163, 168, 178, 173, 176, 179, 184, 189, 178, 176, 176, 172, 168, 167, 160, 160, 164, 165, 163, 168, 170, 168, 168, 164, 170, 175, 169, 167, 172, 168, 175, 178, 182, 182, 171, 174, 189, 187, 169, 169, 180, 180, 174, 176, 177, 176, 163, 161, 165, 165, 164, 168, 172, 174, 169, 163, 165, 166, 166, 162, 170, 176, 188, 185, 164, 167, 177, 176, 172, 168, 161, 163, 167, 168, 169, 167, 175, 173, 174, 180, 185, 181, 174, 176, 179, 179, 168, 168, 165, 165, 169, 169, 165, 166, 172, 172, 175, 174, 167, 168, 161, 160, 163, 167, 173, 170, 182, 182, 173, 174, 175, 176, 188, 189, 194, 192, 181, 179, 168, 170, 166, 163, 161, 162, 167, 166, 166, 168, 174, 176, 175, 172, 171, 168, 159, 164, 168, 161, 161, 165, 166, 163, 166, 169, 172, 172, 174, 171, 174, 176, 182, 182, 181, 180, 165, 175, 177, 173, 174, 172, 173, 174, 176, 173, 184, 183, 175, 173, 171, 171, 163, 173, 176, 170, 171, 168, 169, 172, 184, 183, 175, 177, 184, 179, 181, 185, 183, 179, 177, 183, 175, 178, 186, 183, 183, 181, 179, 179, 170, 173, 177, 174, 179, 178, 182, 183, 167, 166, 175, 173, 182, 184, 188, 189, 187, 185, 183, 185, 180, 181, 173, 174, 172, 169, 158, 161, 170, 166, 164, 164, 157, 156, 164, 168, 172, 174, 170, 174, 160, 151, 164, 170, 177, 174, 174, 171, 173, 169, 156, 159, 161, 164, 174, 175, 175, 171, 173, 174, 166, 167, 170, 173, 174, 178, 176, 174, 173, 169, 182, 184, 178, 176, 165, 168, 183, 180, 171, 171, 161, 159, 158, 158, 160, 161, 165, 167, 166, 162, 157, 156, 159, 162, 168, 167, 164, 165, 174, 173, 174, 175, 169, 169, 165, 165, 179, 181, 175, 173, 163, 163, 174, 171, 167, 173, 175, 170, 163, 165, 162, 163, 161, 164, 165, 160, 160, 161, 158, 158, 165, 166, 156, 155, 156, 157, 152, 153, 152, 150, 153, 151, 149, 150, 156, 158, 145, 145, 134, 133, 138, 139, 133, 132, 129, 125, 121, 124, 108, 109, 97, 96, 91, 89, 91, 95, 86, 82, 70, 71, 69, 68, 74, 74, 57, 56, 59, 58, 55, 58, 48, 46, 49, 49, 43, 43, 36, 35, 36, 37, 33, 34, 25, 24, 22, 22, 25, 25, 20, 19, 17, 18, 19, 19, 15, 15, 14, 13, 19, 19, 10, 11, 6, 7, 8, 7, 5, 4, 3, 3, 3, 3, 3, 3, 2, 2, 2, 2, 3, 3, 3, 3, 1, 1], "decreasing": [100, 200, 152, 191, 165, 181, 166, 170, 170, 173, 170, 169, 164, 158, 157, 163, 167, 175, 175, 178, 183, 191, 186, 189, 186, 181, 182, 186, 190, 173, 171, 165, 163, 157, 156, 154, 165, 178, 170, 169, 167, 150, 150, 159, 160, 161, 160, 158, 160, 170, 172, 176, 172, 174, 174, 177, 177, 177, 178, 179, 180, 175, 177, 166, 168, 180, 185, 168, 163, 186, 183, 178, 176, 166, 165, 148, 144, 155, 159, 171, 171, 160, 160, 158, 158, 179, 182, 178, 177, 158, 155, 165, 168, 168, 166, 162, 167, 176, 176, 183, 179, 167, 169, 164, 166, 168, 163, 168, 170, 173, 176, 177, 176, 186, 187, 178, 172, 168, 167, 175, 178, 176, 174, 166, 169, 170, 167, 180, 179, 183, 193, 185, 181, 182, 182, 181, 180, 184, 179, 173, 176, 162, 161, 167, 168, 154, 154, 159, 158, 169, 167, 174, 179, 175, 172, 178, 176, 173, 171, 165, 168, 169, 172, 175, 174, 186, 183, 172, 175, 166, 164, 171, 177, 168, 170, 182, 173, 169, 171, 170, 173, 172, 171, 184, 187, 176, 170, 163, 160, 157, 159, 162, 162, 177, 181, 174, 172, 168, 169, 170, 171, 163, 163, 175, 174, 154, 150, 165, 167, 162, 165, 165, 165, 170, 171, 175, 176, 175, 171, 168, 167, 165, 167, 179, 180, 189, 190, 180, 179, 176, 178, 179, 174, 174, 176, 181, 179, 173, 172, 172, 174, 175, 175, 165, 165, 165, 162, 165, 168, 172, 176, 173, 174, 186, 183, 174, 174, 170, 171, 169, 169, 170, 172, 179, 178, 180, 178, 183, 181, 185, 188, 176, 171, 173, 173, 170, 175, 179, 177, 183, 186, 185, 181, 166, 168, 172, 170, 169, 172, 181, 180, 173, 175, 169, 166, 172, 171, 169, 169, 167, 165, 173, 177, 174, 179, 172, 169, 170, 163, 157, 157, 159, 162, 161, 167, 173, 172, 183, 182, 191, 194, 179, 175, 180, 178, 172, 172, 159, 159, 168, 171, 174, 173, 184, 180, 183, 187, 182, 182, 183, 181, 178, 182, 167, 165, 172, 171, 179, 176, 174, 174, 166, 170, 160, 159, 170, 171, 168, 165, 155, 153, 170, 171, 170, 174, 176, 175, 180, 179, 168, 167, 177, 177, 169, 169, 169, 171, 165, 162, 165, 167, 170, 167, 155, 158, 162, 162, 161, 163, 158, 158, 174, 170, 177, 179, 178, 179, 176, 175, 180, 183, 183, 182, 177, 177, 167, 167, 168, 170, 177, 176, 182, 180, 176, 174, 173, 177, 175, 174, 166, 166, 169, 166, 171, 173, 176, 173, 182, 184, 191, 194, 183, 183, 174, 175, 170, 168, 175, 178, 169, 164, 168, 167, 169, 172, 174, 173, 179, 176, 171, 170, 171, 174, 164, 165, 165, 167, 161, 156, 166, 166, 166, 165, 165, 171, 176, 172, 180, 186, 173, 167, 172, 171, 169, 174, 171, 168, 166, 167, 160, 157, 156, 156, 159, 158, 169, 174, 166, 164, 176, 182, 173, 173, 171, 166, 183, 180, 173, 176, 176, 173, 172, 171, 173, 175, 169, 169, 162, 165, 172, 171, 170, 168, 168, 168, 163, 162, 173, 177, 189, 185, 181, 182, 182, 183, 173, 177, 178, 177, 168, 163, 156, 158, 159, 159, 157, 156, 151, 152, 161, 160, 159, 158, 149, 151, 158, 155, 148, 151, 157, 156, 158, 158, 157, 157, 143, 143, 131, 129, 123, 125, 133, 131, 127, 126, 115, 118, 123, 125, 119, 119, 110, 108, 106, 106, 108, 106, 108, 112, 109, 106, 90, 88, 80, 81, 80, 81, 75, 75, 71, 70, 62, 61, 55, 57, 62, 65, 48, 43, 44, 43, 34, 35, 31, 31, 28, 28, 27, 27, 26, 25, 19, 19, 21, 22, 20, 19, 13, 13, 11, 11, 13, 15, 15, 13, 11, 11, 11, 11, 9, 9, 7, 7, 8, 8, 8, 9, 8, 7, 6, 6, 3, 3], "converging": [100, 200, 383, 638, 878, 1077, 1179, 1231, 1248, 1275, 1286, 1311, 1277, 1277, 1284, 1296, 1248, 1215, 1172, 1224, 1226, 1262, 1249, 1291, 1307, 1342, 1349, 1342, 1303, 1246, 1246, 1242, 1250, 1235, 1210, 1224, 1223, 1229, 1245, 1255, 1240, 1218, 1230, 1187, 1189, 1191, 1214, 1185, 1178, 1151, 1139, 1177, 1200, 1223, 1231, 1251, 1189, 1196, 1174, 1173, 1188, 1168, 1165, 1116, 1086, 1073, 1051, 1005, 995, 986, 977, 978, 891, 855, 822, 772, 743, 718, 663, 646, 597, 584, 576, 547, 515, 517, 511, 485, 458, 429, 425, 420, 398, 375, 351, 344, 309, 281, 256, 255, 240, 231, 207, 191, 166, 159, 145, 136, 108, 103, 88, 92, 83, 77, 69, 56, 49, 43, 42, 30, 17, 15, 15, 14, 13, 10, 9, 10, 10, 10, 11, 6, 2, 1], "pairs": [100, 185, 233, 225, 200, 207, 211, 220, 224, 226, 231, 228, 229, 218, 232, 222, 225, 223, 212, 216, 220, 200, 194, 206, 218, 222, 236, 229, 209, 220, 212, 207, 214, 203, 192, 206, 220, 211, 204, 212, 198, 206, 207, 195, 197, 205, 209, 209, 212, 218, 225, 204, 215, 210, 217, 216, 210, 216, 211, 211, 220, 211, 215, 226, 220, 219, 225, 217, 223, 221, 211, 221, 221, 215, 214, 227, 211, 209, 211, 224, 233, 227, 217, 206, 204, 202, 199, 190, 199, 208, 207, 202, 212, 212, 213, 209, 206, 199, 197, 204, 210, 191, 202, 211, 210, 212, 228, 239, 224, 222, 218, 211, 201, 213, 214, 215, 215, 229, 220, 224, 210, 198, 224, 220, 226, 215, 203, 199, 197, 190, 196, 209, 216, 232, 234, 227, 219, 223, 211, 215, 223, 216, 218, 219, 218, 214, 216, 218, 212, 210, 219, 212, 219, 219, 215, 227, 218, 227, 221, 214, 207, 197, 195, 200, 204, 213, 203, 210, 220, 212, 223, 222, 223, 228, 235, 226, 215, 215, 221, 209, 199, 211, 218, 227, 207, 198, 191, 197, 199, 203, 220, 219, 219, 216, 219, 218, 233, 239, 228, 227, 217, 215, 199, 208, 221, 231, 216, 214, 215, 222, 219, 222, 242, 240, 238, 221, 226, 222, 206, 207, 207, 201, 197, 206, 220, 223, 227, 218, 228, 217, 206, 223, 224, 229, 201, 202, 221, 210, 212, 216, 200, 193, 198, 211, 217, 219, 220, 222, 210, 214, 205, 219, 214, 219, 205, 193, 191, 198, 194, 195, 197, 207, 191, 199, 196, 189, 192, 195, 208, 211, 210, 205, 207, 195, 196, 213, 202, 214, 232, 226, 219, 213, 214, 221, 223, 226, 220, 234, 231, 216, 218, 210, 208, 211, 210, 208, 208, 210, 205, 203, 204, 216, 197, 202, 207, 197, 207, 209, 208, 206, 213, 213, 211, 204, 209, 196, 216, 221, 233, 228, 218, 225, 220, 215, 227, 220, 215, 223, 228, 211, 215, 207, 226, 208, 218, 208, 205, 214, 207, 193, 203, 217, 215, 214, 193, 187, 210, 207, 210, 214, 202, 208, 214, 204, 201, 210, 208, 207, 220, 223, 231, 237, 224, 219, 199, 213, 209, 201, 198, 207, 212, 208, 205, 195, 210, 197, 199, 210, 214, 228, 219, 211, 215, 216, 231, 210, 210, 208, 205, 191, 204, 223, 211, 221, 215, 212, 219, 206, 213, 212, 219, 217, 210, 206, 214, 222, 203, 196, 184, 190, 184, 189, 202, 207, 208, 217, 229, 224, 214, 206, 217, 213, 210, 212, 200, 200, 218, 217, 197, 203, 203, 208, 210, 194, 198, 184, 183, 185, 178, 185, 180, 159, 169, 166, 161, 166, 165, 178, 172, 185, 175, 170, 175, 170, 174, 159, 142, 144, 151, 146, 136, 130, 121, 109, 112, 120, 107, 118, 114, 113, 113, 110, 108, 108, 102, 96, 105, 101, 100, 78, 73, 81, 78, 80, 68, 60, 61, 54, 56, 48, 44, 34, 29, 30, 29, 30, 29, 24, 25, 28, 26, 24, 22, 19, 21, 16, 17, 20, 11, 11, 10, 9, 10, 11, 8, 7, 4, 5, 5, 6, 4, 4, 4, 5, 6, 4, 4, 5, 6, 4, 5, 2, 2, 2, 2, 1, 1, 2, 1, 1], "bitonic": [100, 200, 321, 442, 544, 664, 732, 802, 884, 922, 967, 996, 1040, 1049, 1052, 1088, 1134, 1137, 1119, 1101, 1067, 1074, 1084, 1096, 1112, 1078, 1055, 1042, 1089, 1103, 1176, 1165, 1172, 1244, 1264, 1208, 1251, 1271, 1254, 1211, 1207, 1219, 1222, 1196, 1146, 1136, 1147, 1159, 1153, 1144, 1165, 1141, 1147, 1106, 1083, 1057, 1022, 1010, 997, 1042, 1024, 1045, 1025, 973, 964, 983, 929, 960, 939, 933, 908, 892, 871, 818, 828, 795, 773, 775, 770, 747, 724, 723, 694, 688, 669, 650, 632, 619, 639, 621, 587, 571, 548, 534, 540, 523, 501, 450, 447, 429, 417, 407, 386, 372, 361, 357, 337, 341, 342, 321, 323, 293, 266, 278, 249, 238, 229, 207, 203, 192, 173, 153, 160, 150, 135, 135, 134, 121, 96, 84, 82, 77, 76, 74, 63, 42, 33, 33, 33, 34, 32, 31, 34, 29, 30, 26, 21, 17, 14, 13, 17, 15, 15, 13, 11, 11, 13, 14, 8, 13, 10, 11, 7, 6, 5, 4, 4, 2, 3, 3, 4, 3, 3, 1], "runs": [100, 197, 272, 307, 327, 331, 376, 349, 345, 330, 349, 342, 347, 340, 344, 317, 329, 309, 347, 352, 363, 357, 338, 343, 369, 368, 364, 365, 368, 378, 363, 360, 352, 339, 347, 347, 346, 370, 375, 379, 372, 396, 359, 340, 335, 331, 338, 317, 315, 311, 333, 319, 348, 366, 351, 358, 379, 367, 348, 367, 372, 352, 362, 378, 386, 382, 385, 379, 370, 344, 337, 339, 337, 322, 327, 324, 335, 328, 347, 357, 334, 341, 360, 388, 356, 321, 338, 328, 342, 348, 332, 350, 342, 356, 369, 359, 336, 348, 336, 353, 359, 357, 364, 361, 364, 339, 352, 333, 346, 331, 342, 376, 369, 364, 376, 371, 382, 365, 348, 338, 333, 347, 351, 352, 353, 355, 350, 358, 364, 352, 382, 378, 382, 365, 353, 374, 358, 365, 372, 366, 388, 381, 355, 371, 371, 377, 372, 368, 398, 382, 365, 385, 381, 383, 383, 385, 384, 398, 375, 382, 403, 384, 394, 413, 415, 412, 389, 378, 381, 357, 370, 370, 391, 389, 367, 363, 335, 327, 328, 328, 333, 325, 331, 335, 328, 344, 326, 327, 341, 355, 380, 379, 411, 391, 397, 376, 372, 382, 384, 360, 328, 350, 347, 345, 347, 359, 376, 372, 360, 373, 353, 354, 372, 386, 384, 372, 369, 370, 372, 372, 367, 370, 374, 359, 371, 368, 354, 354, 330, 345, 345, 360, 369, 381, 386, 381, 348, 359, 346, 366, 375, 364, 379, 346, 340, 350, 332, 345, 343, 329, 314, 327, 335, 342, 340, 332, 315, 317, 315, 319, 308, 298, 302, 294, 275, 264, 222, 212, 215, 208, 200, 194, 178, 191, 177, 193, 198, 188, 164, 152, 151, 147, 157, 150, 150, 150, 146, 147, 161, 148, 137, 122, 119, 109, 93, 92, 95, 78, 72, 71, 61, 49, 47, 56, 48, 43, 44, 41, 23, 20, 16, 16, 13, 13, 13, 11, 9, 10, 10, 7, 7, 7, 6, 5, 5, 6, 7, 8, 13, 15, 10, 9, 10, 7, 5, 6, 6, 9, 5, 6, 2, 3, 4, 6, 4, 6, 6, 5, 5, 6, 5, 4, 6, 2]}}]

==> python/data/large-n-permutation.json <==
[{"n": 2048, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 25.6963671875, "right_height": 6.24, "left_height": 6.36}, {"n": 2048, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 29.43990234375, "right_height": 25.16, "left_height": 26.76}, {"n": 2048, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 44.68353515625, "right_height": 11.72, "left_height": 10.48}, {"n": 2048, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 22.05818359375, "right_height": 7.2, "left_height": 6.08}, {"n": 2048, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 25.35314453125, "right_height": 21.64, "left_height": 19.76}, {"n": 2048, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 37.61869140625, "right_height": 9.2, "left_height": 12.08}, {"n": 2048, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 20.9066796875, "right_height": 5.88, "left_height": 6.16}, {"n": 2048, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 20.9232421875, "right_height": 18.12, "left_height": 19.6}, {"n": 2048, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 32.182734375, "right_height": 10.08, "left_height": 8.24}, {"n": 2048, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 18.50619140625, "right_height": 5.44, "left_height": 5.52}, {"n": 2048, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 16.68361328125, "right_height": 18.48, "left_height": 16.0}, {"n": 2048, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 25.55529296875, "right_height": 9.16, "left_height": 9.44}, {"n": 2048, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 16.679375, "right_height": 4.96, "left_height": 5.84}, {"n": 2048, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 14.2853125, "right_height": 15.96, "left_height": 15.32}, {"n": 2048, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 21.07484375, "right_height": 7.2, "left_height": 9.04}, {"n": 2048, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 15.52046875, "right_height": 6.96, "left_height": 6.44}, {"n": 2048, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 13.27859375, "right_height": 14.56, "left_height": 13.84}, {"n": 2048, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 16.6451953125, "right_height": 9.68, "left_height": 9.24}, {"n": 2048, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 14.835078125, "right_height": 6.16, "left_height": 7.4}, {"n": 2048, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 12.664921875, "right_height": 13.36, "left_height": 14.16}, {"n": 2048, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 15.3488671875, "right_height": 8.68, "left_height": 10.32}, {"n": 2048, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 13.9625390625, "right_height": 6.08, "left_height": 6.0}, {"n": 2048, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 12.0848828125, "right_height": 12.16, "left_height": 13.0}, {"n": 2048, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 14.299296875, "right_height": 8.36, "left_height": 10.12}, {"n": 2048, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 12.97837890625, "right_height": 5.96, "left_height": 7.12}, {"n": 2048, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 11.6767578125, "right_height": 12.48, "left_height": 13.28}, {"n": 2048, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 13.14419921875, "right_height": 9.0, "left_height": 9.4}, {"n": 2048, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 12.8759765625, "right_height": 7.32, "left_height": 7.76}, {"n": 2048, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 11.73046875, "right_height": 11.76, "left_height": 13.4}, {"n": 2048, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 13.17109375, "right_height": 10.12, "left_height": 9.8}, {"n": 2048, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 12.3386328125, "right_height": 7.12, "left_height": 6.2}, {"n": 2048, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 12.4500390625, "right_height": 7.6, "left_height": 7.24}, {"n": 2048, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 12.8529296875, "right_height": 6.8, "left_height": 7.44}, {"n": 4096, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 29.360419921875, "right_height": 8.72, "left_height": 8.24}, {"n": 4096, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 38.1209375, "right_height": 33.16, "left_height": 33.84}, {"n": 4096, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 59.703779296875, "right_height": 15.32, "left_height": 14.28}, {"n": 4096, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 26.5121875, "right_height": 8.0, "left_height": 6.76}, {"n": 4096, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 31.398857421875, "right_height": 28.84, "left_height": 28.16}, {"n": 4096, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 51.5061328125, "right_height": 9.8, "left_height": 11.88}, {"n": 4096, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 24.7851953125, "right_height": 6.68, "left_height": 6.84}, {"n": 4096, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 24.432138671875, "right_height": 29.6, "left_height": 23.24}, {"n": 4096, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 37.281220703125, "right_height": 8.92, "left_height": 9.2}, {"n": 4096, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 21.8894140625, "right_height": 4.88, "left_height": 6.36}, {"n": 4096, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 18.789541015625, "right_height": 16.76, "left_height": 21.68}, {"n": 4096, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 28.987421875, "right_height": 10.4, "left_height": 9.4}, {"n": 4096, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 20.087744140625, "right_height": 7.0, "left_height": 6.12}, {"n": 4096, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 16.193427734375, "right_height": 18.64, "left_height": 16.28}, {"n": 4096, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 22.84072265625, "right_height": 9.32, "left_height": 8.56}, {"n": 4096, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 17.849189453125, "right_height": 6.64, "left_height": 5.48}, {"n": 4096, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 14.78462890625, "right_height": 15.24, "left_height": 15.96}, {"n": 4096, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 19.13111328125, "right_height": 9.88, "left_height": 10.0}, {"n": 4096, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 16.178515625, "right_height": 6.84, "left_height": 6.84}, {"n": 4096, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 13.789365234375, "right_height": 14.64, "left_height": 17.32}, {"n": 4096, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 16.7029296875, "right_height": 10.12, "left_height": 9.8}, {"n": 4096, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 15.0970703125, "right_height": 6.52, "left_height": 7.84}, {"n": 4096, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 13.3130859375, "right_height": 16.48, "left_height": 15.52}, {"n": 4096, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 15.76140625, "right_height": 10.2, "left_height": 11.24}, {"n": 4096, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 14.621962890625, "right_height": 8.32, "left_height": 7.48}, {"n": 4096, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 13.01572265625, "right_height": 13.6, "left_height": 15.24}, {"n": 4096, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 14.9164453125, "right_height": 10.28, "left_height": 9.8}, {"n": 4096, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 13.988203125, "right_height": 8.48, "left_height": 8.52}, {"n": 4096, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 12.8706640625, "right_height": 13.96, "left_height": 13.8}, {"n": 4096, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 14.480615234375, "right_height": 10.28, "left_height": 12.44}, {"n": 4096, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 13.84412109375, "right_height": 8.72, "left_height": 7.56}, {"n": 4096, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 13.835, "right_height": 8.08, "left_height": 7.88}, {"n": 4096, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 13.676513671875, "right_height": 7.88, "left_height": 8.0}, {"n": 8192, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 33.7899267578125, "right_height": 8.0, "left_height": 7.6}, {"n": 8192, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 47.8076513671875, "right_height": 45.64, "left_height": 36.48}, {"n": 8192, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 78.6340478515625, "right_height": 19.04, "left_height": 13.6}, {"n": 8192, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 29.8920458984375, "right_height": 6.6, "left_height": 9.96}, {"n": 8192, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 40.186103515625, "right_height": 39.08, "left_height": 33.2}, {"n": 8192, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 69.17111328125, "right_height": 10.04, "left_height": 10.76}, {"n": 8192, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 29.78322265625, "right_height": 7.36, "left_height": 7.44}, {"n": 8192, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 31.180244140625, "right_height": 29.12, "left_height": 31.28}, {"n": 8192, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 53.6236328125, "right_height": 7.28, "left_height": 11.2}, {"n": 8192, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 26.1066552734375, "right_height": 7.16, "left_height": 6.92}, {"n": 8192, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 21.8269677734375, "right_height": 22.2, "left_height": 21.4}, {"n": 8192, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 40.3270068359375, "right_height": 10.84, "left_height": 8.72}, {"n": 8192, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 22.7032275390625, "right_height": 7.52, "left_height": 6.52}, {"n": 8192, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 18.4170263671875, "right_height": 19.88, "left_height": 19.8}, {"n": 8192, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 26.5629345703125, "right_height": 8.52, "left_height": 11.96}, {"n": 8192, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 19.5812353515625, "right_height": 7.44, "left_height": 6.96}, {"n": 8192, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 16.1465576171875, "right_height": 18.56, "left_height": 19.04}, {"n": 8192, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 21.1473974609375, "right_height": 10.32, "left_height": 9.96}, {"n": 8192, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 18.2638818359375, "right_height": 7.36, "left_height": 7.24}, {"n": 8192, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 15.557880859375, "right_height": 15.28, "left_height": 18.56}, {"n": 8192, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 19.046123046875, "right_height": 10.88, "left_height": 11.12}, {"n": 8192, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 16.880966796875, "right_height": 8.84, "left_height": 7.6}, {"n": 8192, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 14.7261181640625, "right_height": 16.8, "left_height": 16.6}, {"n": 8192, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 17.12818359375, "right_height": 11.04, "left_height": 9.48}, {"n": 8192, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 16.0072412109375, "right_height": 8.2, "left_height": 8.36}, {"n": 8192, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 14.423857421875, "right_height": 16.84, "left_height": 15.92}, {"n": 8192, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 16.2089794921875, "right_height": 12.08, "left_height": 11.44}, {"n": 8192, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 15.62681640625, "right_height": 8.72, "left_height": 8.24}, {"n": 8192, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 14.10201171875, "right_height": 15.2, "left_height": 14.72}, {"n": 8192, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 15.7963671875, "right_height": 10.48, "left_height": 11.04}, {"n": 8192, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 15.0957666015625, "right_height": 8.48, "left_height": 8.56}, {"n": 8192, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 15.1223828125, "right_height": 8.4, "left_height": 8.88}, {"n": 8192, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 15.1376806640625, "right_height": 8.96, "left_height": 8.76}, {"n": 16384, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 39.53950439453125, "right_height": 10.2, "left_height": 8.48}, {"n": 16384, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 63.1188232421875, "right_height": 52.6, "left_height": 63.64}, {"n": 16384, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 102.49359375, "right_height": 21.24, "left_height": 18.92}, {"n": 16384, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 36.67540771484375, "right_height": 8.84, "left_height": 9.48}, {"n": 16384, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 47.8548095703125, "right_height": 46.04, "left_height": 42.96}, {"n": 16384, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 79.58679931640626, "right_height": 13.44, "left_height": 14.16}, {"n": 16384, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 32.4141064453125, "right_height": 7.16, "left_height": 7.32}, {"n": 16384, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 33.5367431640625, "right_height": 39.12, "left_height": 31.32}, {"n": 16384, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 61.3925341796875, "right_height": 11.2, "left_height": 8.64}, {"n": 16384, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 29.8167822265625, "right_height": 7.32, "left_height": 7.48}, {"n": 16384, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 24.13017822265625, "right_height": 25.24, "left_height": 25.28}, {"n": 16384, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 42.8082763671875, "right_height": 9.4, "left_height": 9.48}, {"n": 16384, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 25.17181396484375, "right_height": 6.44, "left_height": 5.96}, {"n": 16384, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 19.98161865234375, "right_height": 21.48, "left_height": 22.68}, {"n": 16384, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 29.64847900390625, "right_height": 10.68, "left_height": 10.56}, {"n": 16384, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 21.88422607421875, "right_height": 7.84, "left_height": 7.28}, {"n": 16384, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 18.2815087890625, "right_height": 21.36, "left_height": 19.8}, {"n": 16384, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 24.08281494140625, "right_height": 10.88, "left_height": 12.44}, {"n": 16384, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 19.967001953125, "right_height": 8.8, "left_height": 6.4}, {"n": 16384, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 16.462548828125, "right_height": 18.12, "left_height": 19.0}, {"n": 16384, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 20.53171875, "right_height": 11.88, "left_height": 12.12}, {"n": 16384, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 18.60875, "right_height": 8.08, "left_height": 8.32}, {"n": 16384, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 16.0642626953125, "right_height": 18.68, "left_height": 19.08}, {"n": 16384, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 19.11848876953125, "right_height": 11.52, "left_height": 12.28}, {"n": 16384, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 17.44069091796875, "right_height": 8.44, "left_height": 8.16}, {"n": 16384, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 15.57398681640625, "right_height": 17.2, "left_height": 17.56}, {"n": 16384, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 17.79377197265625, "right_height": 12.84, "left_height": 12.84}, {"n": 16384, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 16.77798828125, "right_height": 9.28, "left_height": 8.84}, {"n": 16384, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 15.40527099609375, "right_height": 15.28, "left_height": 17.16}, {"n": 16384, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 17.11279296875, "right_height": 11.28, "left_height": 11.24}, {"n": 16384, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 16.49281494140625, "right_height": 9.88, "left_height": 9.04}, {"n": 16384, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 16.3374169921875, "right_height": 9.44, "left_height": 8.88}, {"n": 16384, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 16.55492431640625, "right_height": 8.68, "left_height": 9.28}, {"n": 32768, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 46.08384521484375, "right_height": 12.44, "left_height": 9.28}, {"n": 32768, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 78.32156127929687, "right_height": 72.08, "left_height": 78.28}, {"n": 32768, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 140.36160522460938, "right_height": 15.64, "left_height": 18.88}, {"n": 32768, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 44.21609375, "right_height": 7.8, "left_height": 9.56}, {"n": 32768, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 59.14000366210937, "right_height": 52.92, "left_height": 52.72}, {"n": 32768, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 105.43676879882813, "right_height": 15.04, "left_height": 9.96}, {"n": 32768, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 39.662215576171874, "right_height": 6.0, "left_height": 7.36}, {"n": 32768, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 39.0727685546875, "right_height": 36.36, "left_height": 38.76}, {"n": 32768, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 78.26920776367187, "right_height": 11.4, "left_height": 10.16}, {"n": 32768, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 34.901695556640625, "right_height": 6.76, "left_height": 7.04}, {"n": 32768, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 27.569952392578124, "right_height": 28.44, "left_height": 27.36}, {"n": 32768, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 50.126380615234375, "right_height": 9.64, "left_height": 10.0}, {"n": 32768, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 30.3759716796875, "right_height": 6.76, "left_height": 7.84}, {"n": 32768, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 21.44915283203125, "right_height": 22.64, "left_height": 23.6}, {"n": 32768, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 32.55556640625, "right_height": 12.32, "left_height": 9.64}, {"n": 32768, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 23.7315478515625, "right_height": 6.72, "left_height": 7.28}, {"n": 32768, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 19.368642578125, "right_height": 19.56, "left_height": 19.6}, {"n": 32768, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 26.302425537109375, "right_height": 12.76, "left_height": 10.52}, {"n": 32768, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 21.240784912109376, "right_height": 9.0, "left_height": 8.24}, {"n": 32768, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 18.30695556640625, "right_height": 22.0, "left_height": 20.48}, {"n": 32768, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 22.25056396484375, "right_height": 11.8, "left_height": 11.04}, {"n": 32768, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 20.090003662109375, "right_height": 9.6, "left_height": 8.56}, {"n": 32768, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 17.668638916015624, "right_height": 19.44, "left_height": 21.4}, {"n": 32768, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 20.88925537109375, "right_height": 11.96, "left_height": 12.2}, {"n": 32768, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 19.070771484375, "right_height": 8.72, "left_height": 10.08}, {"n": 32768, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 16.945736083984375, "right_height": 19.84, "left_height": 19.44}, {"n": 32768, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 19.87646240234375, "right_height": 13.72, "left_height": 14.16}, {"n": 32768, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 18.607337646484375, "right_height": 9.64, "left_height": 9.04}, {"n": 32768, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 16.782840576171875, "right_height": 17.44, "left_height": 18.28}, {"n": 32768, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 18.697578125, "right_height": 13.72, "left_height": 13.4}, {"n": 32768, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 17.96601318359375, "right_height": 10.16, "left_height": 11.24}, {"n": 32768, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 18.024964599609376, "right_height": 10.88, "left_height": 10.88}, {"n": 32768, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 17.793651123046875, "right_height": 9.88, "left_height": 9.8}, {"n": 65536, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 53.03031433105469, "right_height": 11.8, "left_height": 12.2}, {"n": 65536, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 106.09248596191406, "right_height": 87.64, "left_height": 91.24}, {"n": 65536, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 171.55001892089842, "right_height": 18.96, "left_height": 17.12}, {"n": 65536, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 54.67460632324219, "right_height": 9.04, "left_height": 8.96}, {"n": 65536, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 70.78277038574218, "right_height": 55.0, "left_height": 64.72}, {"n": 65536, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 135.2565252685547, "right_height": 15.2, "left_height": 15.0}, {"n": 65536, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 43.644933471679686, "right_height": 6.52, "left_height": 7.72}, {"n": 65536, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 46.788995361328126, "right_height": 40.88, "left_height": 44.48}, {"n": 65536, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 98.44982666015625, "right_height": 13.56, "left_height": 9.24}, {"n": 65536, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 38.148753051757815, "right_height": 7.76, "left_height": 5.96}, {"n": 65536, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 30.31630126953125, "right_height": 35.76, "left_height": 31.4}, {"n": 65536, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 64.09528564453124, "right_height": 12.4, "left_height": 11.4}, {"n": 65536, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 31.43934326171875, "right_height": 5.88, "left_height": 8.84}, {"n": 65536, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 23.70890380859375, "right_height": 25.44, "left_height": 28.36}, {"n": 65536, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 36.5615673828125, "right_height": 13.28, "left_height": 10.24}, {"n": 65536, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 26.191200561523438, "right_height": 8.84, "left_height": 7.2}, {"n": 65536, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 20.700983276367186, "right_height": 22.72, "left_height": 25.24}, {"n": 65536, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 27.973302001953126, "right_height": 11.04, "left_height": 12.32}, {"n": 65536, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 23.675672607421873, "right_height": 9.12, "left_height": 9.36}, {"n": 65536, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 19.48639953613281, "right_height": 24.84, "left_height": 19.88}, {"n": 65536, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 25.20687744140625, "right_height": 16.44, "left_height": 13.24}, {"n": 65536, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 21.69743225097656, "right_height": 10.16, "left_height": 8.96}, {"n": 65536, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 18.720779418945312, "right_height": 22.12, "left_height": 20.6}, {"n": 65536, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 22.2045068359375, "right_height": 12.64, "left_height": 14.88}, {"n": 65536, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 20.409805908203126, "right_height": 10.16, "left_height": 9.2}, {"n": 65536, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 18.209300537109375, "right_height": 20.68, "left_height": 19.64}, {"n": 65536, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 21.374552001953123, "right_height": 15.16, "left_height": 14.64}, {"n": 65536, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 19.82120849609375, "right_height": 10.92, "left_height": 10.12}, {"n": 65536, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 18.04632751464844, "right_height": 21.44, "left_height": 19.6}, {"n": 65536, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 20.134202880859377, "right_height": 14.44, "left_height": 12.8}, {"n": 65536, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 19.5293017578125, "right_height": 11.08, "left_height": 11.12}, {"n": 65536, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 19.3396484375, "right_height": 10.92, "left_height": 10.68}, {"n": 65536, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 19.352535400390625, "right_height": 11.04, "left_height": 10.08}, {"n": 131072, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 62.268997497558594, "right_height": 14.76, "left_height": 10.04}, {"n": 131072, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 127.90912170410157, "right_height": 96.08, "left_height": 126.92}, {"n": 131072, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 230.18231475830078, "right_height": 14.28, "left_height": 22.24}, {"n": 131072, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 58.42952514648437, "right_height": 8.92, "left_height": 9.64}, {"n": 131072, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 85.90181243896484, "right_height": 71.8, "left_height": 91.92}, {"n": 131072, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 180.42323791503907, "right_height": 22.08, "left_height": 12.84}, {"n": 131072, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 53.858645324707034, "right_height": 10.44, "left_height": 9.84}, {"n": 131072, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 57.09028198242188, "right_height": 54.96, "left_height": 48.08}, {"n": 131072, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 116.84071838378907, "right_height": 9.96, "left_height": 10.36}, {"n": 131072, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 44.29946075439453, "right_height": 7.88, "left_height": 6.64}, {"n": 131072, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 32.63818389892578, "right_height": 35.96, "left_height": 34.04}, {"n": 131072, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 65.49941955566406, "right_height": 10.16, "left_height": 11.92}, {"n": 131072, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 33.76187561035156, "right_height": 8.48, "left_height": 8.08}, {"n": 131072, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 25.907513122558594, "right_height": 28.52, "left_height": 30.08}, {"n": 131072, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 39.604561767578126, "right_height": 11.24, "left_height": 12.84}, {"n": 131072, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 28.68428924560547, "right_height": 8.12, "left_height": 9.2}, {"n": 131072, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 22.452491760253906, "right_height": 27.04, "left_height": 23.4}, {"n": 131072, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 29.684515075683592, "right_height": 13.64, "left_height": 14.0}, {"n": 131072, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 25.1590478515625, "right_height": 9.04, "left_height": 10.6}, {"n": 131072, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 21.151527099609375, "right_height": 24.4, "left_height": 24.12}, {"n": 131072, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 26.113155517578125, "right_height": 15.0, "left_height": 13.84}, {"n": 131072, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 23.100499572753908, "right_height": 10.4, "left_height": 10.52}, {"n": 131072, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 20.082074279785157, "right_height": 23.72, "left_height": 24.16}, {"n": 131072, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 23.9821240234375, "right_height": 15.88, "left_height": 15.96}, {"n": 131072, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 22.144024047851563, "right_height": 9.0, "left_height": 10.8}, {"n": 131072, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 19.60331787109375, "right_height": 22.04, "left_height": 21.48}, {"n": 131072, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 22.775349731445313, "right_height": 13.84, "left_height": 16.6}, {"n": 131072, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 21.348331909179688, "right_height": 11.44, "left_height": 10.92}, {"n": 131072, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 19.219072265625, "right_height": 21.56, "left_height": 20.64}, {"n": 131072, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 21.725736999511717, "right_height": 15.4, "left_height": 16.52}, {"n": 131072, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 20.800369873046876, "right_height": 11.28, "left_height": 11.4}, {"n": 131072, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 20.87890869140625, "right_height": 11.84, "left_height": 11.24}, {"n": 131072, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 20.940253601074218, "right_height": 11.56, "left_height": 10.92}, {"n": 262144, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 75.23192138671875, "right_height": 13.92, "left_height": 11.52}, {"n": 262144, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 181.47198760986328, "right_height": 139.52, "left_height": 154.16}, {"n": 262144, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 296.253112487793, "right_height": 27.56, "left_height": 20.56}, {"n": 262144, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 66.00719879150391, "right_height": 8.88, "left_height": 8.32}, {"n": 262144, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 125.20931030273438, "right_height": 110.84, "left_height": 93.76}, {"n": 262144, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 208.9730467224121, "right_height": 16.48, "left_height": 13.4}, {"n": 262144, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 60.04311676025391, "right_height": 6.88, "left_height": 9.12}, {"n": 262144, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 63.10407913208008, "right_height": 49.6, "left_height": 55.68}, {"n": 262144, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 156.0775567626953, "right_height": 12.84, "left_height": 11.6}, {"n": 262144, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 50.77477661132812, "right_height": 7.72, "left_height": 7.92}, {"n": 262144, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 36.63673889160156, "right_height": 38.32, "left_height": 38.52}, {"n": 262144, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 84.59056274414063, "right_height": 10.88, "left_height": 12.72}, {"n": 262144, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 38.522322540283206, "right_height": 7.52, "left_height": 8.52}, {"n": 262144, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 27.391243896484376, "right_height": 31.32, "left_height": 31.2}, {"n": 262144, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 42.84945922851563, "right_height": 13.88, "left_height": 12.56}, {"n": 262144, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 29.703341369628905, "right_height": 9.4, "left_height": 10.48}, {"n": 262144, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 24.26288558959961, "right_height": 28.28, "left_height": 27.72}, {"n": 262144, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 32.8414274597168, "right_height": 13.2, "left_height": 15.0}, {"n": 262144, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 26.855117950439453, "right_height": 9.92, "left_height": 8.12}, {"n": 262144, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 22.547378997802735, "right_height": 24.56, "left_height": 26.16}, {"n": 262144, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 27.542515869140626, "right_height": 15.04, "left_height": 14.44}, {"n": 262144, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 24.74988037109375, "right_height": 10.8, "left_height": 10.48}, {"n": 262144, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 21.688861236572265, "right_height": 25.88, "left_height": 23.0}, {"n": 262144, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 25.913558044433593, "right_height": 15.64, "left_height": 15.92}, {"n": 262144, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 23.636517486572266, "right_height": 10.72, "left_height": 11.12}, {"n": 262144, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 21.048822631835936, "right_height": 25.56, "left_height": 22.2}, {"n": 262144, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 24.2933447265625, "right_height": 16.96, "left_height": 16.12}, {"n": 262144, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 22.58948669433594, "right_height": 12.44, "left_height": 12.44}, {"n": 262144, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 20.47526321411133, "right_height": 22.8, "left_height": 20.52}, {"n": 262144, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 23.03544952392578, "right_height": 15.04, "left_height": 15.48}, {"n": 262144, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 21.90341567993164, "right_height": 11.44, "left_height": 12.6}, {"n": 262144, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 22.096465759277343, "right_height": 12.48, "left_height": 11.56}, {"n": 262144, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 22.047758483886717, "right_height": 12.04, "left_height": 12.48}, {"n": 524288, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 82.82047737121582, "right_height": 12.12, "left_height": 13.44}, {"n": 524288, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 226.00659286499024, "right_height": 198.92, "left_height": 214.28}, {"n": 524288, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 447.6954941558838, "right_height": 28.88, "left_height": 21.2}, {"n": 524288, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 78.89324157714844, "right_height": 9.2, "left_height": 9.56}, {"n": 524288, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 137.47802589416503, "right_height": 130.04, "left_height": 127.2}, {"n": 524288, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 323.83716583251953, "right_height": 16.84, "left_height": 16.04}, {"n": 524288, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 71.01001907348633, "right_height": 6.72, "left_height": 8.24}, {"n": 524288, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 77.40749336242676, "right_height": 76.48, "left_height": 65.8}, {"n": 524288, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 200.88714309692384, "right_height": 9.68, "left_height": 12.32}, {"n": 524288, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 56.239473266601564, "right_height": 9.28, "left_height": 8.52}, {"n": 524288, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 38.97485466003418, "right_height": 43.48, "left_height": 40.48}, {"n": 524288, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 98.34984298706054, "right_height": 10.96, "left_height": 11.96}, {"n": 524288, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 41.83280120849609, "right_height": 8.76, "left_height": 7.68}, {"n": 524288, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 29.517558670043947, "right_height": 32.36, "left_height": 33.28}, {"n": 524288, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 45.93968330383301, "right_height": 14.72, "left_height": 11.44}, {"n": 524288, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 32.91585815429688, "right_height": 8.68, "left_height": 9.56}, {"n": 524288, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 25.628689727783204, "right_height": 28.88, "left_height": 29.96}, {"n": 524288, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 34.15815818786621, "right_height": 14.28, "left_height": 16.4}, {"n": 524288, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 28.49284423828125, "right_height": 11.04, "left_height": 10.76}, {"n": 524288, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 24.14880187988281, "right_height": 27.56, "left_height": 28.8}, {"n": 524288, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 29.10710693359375, "right_height": 16.36, "left_height": 14.4}, {"n": 524288, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 26.868360595703123, "right_height": 10.2, "left_height": 10.32}, {"n": 524288, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 22.917023010253907, "right_height": 26.28, "left_height": 25.44}, {"n": 524288, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 27.434513778686522, "right_height": 15.6, "left_height": 14.84}, {"n": 524288, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 24.824672317504884, "right_height": 12.24, "left_height": 10.8}, {"n": 524288, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 22.505622024536134, "right_height": 24.84, "left_height": 24.76}, {"n": 524288, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 25.42256088256836, "right_height": 16.72, "left_height": 16.96}, {"n": 524288, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 23.977522048950195, "right_height": 12.44, "left_height": 11.76}, {"n": 524288, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 21.863369064331053, "right_height": 24.84, "left_height": 23.96}, {"n": 524288, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 24.890427627563476, "right_height": 17.76, "left_height": 16.16}, {"n": 524288, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 23.58471992492676, "right_height": 12.88, "left_height": 13.4}, {"n": 524288, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 23.554978866577148, "right_height": 12.76, "left_height": 12.24}, {"n": 524288, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 23.76740089416504, "right_height": 12.48, "left_height": 12.84}, {"n": 1048576, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 97.64626838684082, "right_height": 13.2, "left_height": 15.84}, {"n": 1048576, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 278.9770065689087, "right_height": 241.2, "left_height": 222.32}, {"n": 1048576, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 495.2368616104126, "right_height": 25.64, "left_height": 24.44}, {"n": 1048576, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 92.90386878967286, "right_height": 6.36, "left_height": 9.88}, {"n": 1048576, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 171.9608310699463, "right_height": 184.16, "left_height": 178.76}, {"n": 1048576, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 364.5187648010254, "right_height": 15.36, "left_height": 16.68}, {"n": 1048576, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 78.06579216003418, "right_height": 8.64, "left_height": 8.88}, {"n": 1048576, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 87.53552242279052, "right_height": 97.44, "left_height": 91.56}, {"n": 1048576, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 253.0259397125244, "right_height": 12.2, "left_height": 12.56}, {"n": 1048576, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 64.65093845367431, "right_height": 6.68, "left_height": 8.4}, {"n": 1048576, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 41.084228515625, "right_height": 46.12, "left_height": 43.0}, {"n": 1048576, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 101.69307365417481, "right_height": 12.76, "left_height": 11.48}, {"n": 1048576, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 44.55266307830811, "right_height": 10.16, "left_height": 7.96}, {"n": 1048576, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 30.892682342529298, "right_height": 34.72, "left_height": 33.88}, {"n": 1048576, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 48.9511291885376, "right_height": 12.72, "left_height": 15.32}, {"n": 1048576, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 34.843847579956055, "right_height": 9.12, "left_height": 9.64}, {"n": 1048576, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 27.2795694732666, "right_height": 29.48, "left_height": 29.24}, {"n": 1048576, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 37.043219833374025, "right_height": 16.0, "left_height": 16.36}, {"n": 1048576, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 30.32165840148926, "right_height": 12.12, "left_height": 11.16}, {"n": 1048576, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 25.461974868774416, "right_height": 30.28, "left_height": 28.76}, {"n": 1048576, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 31.234968338012695, "right_height": 18.08, "left_height": 19.64}, {"n": 1048576, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 28.267173500061034, "right_height": 12.4, "left_height": 11.16}, {"n": 1048576, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 24.430647621154787, "right_height": 27.48, "left_height": 27.52}, {"n": 1048576, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 28.90346294403076, "right_height": 18.6, "left_height": 16.36}, {"n": 1048576, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 26.748706398010253, "right_height": 11.64, "left_height": 12.76}, {"n": 1048576, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 23.399467239379884, "right_height": 26.72, "left_height": 26.8}, {"n": 1048576, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 27.145370750427247, "right_height": 17.64, "left_height": 17.72}, {"n": 1048576, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 25.423266525268556, "right_height": 12.64, "left_height": 12.56}, {"n": 1048576, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 23.027303047180176, "right_height": 26.44, "left_height": 25.88}, {"n": 1048576, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 26.15881145477295, "right_height": 19.0, "left_height": 17.96}, {"n": 1048576, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 24.881091537475587, "right_height": 12.56, "left_height": 12.72}, {"n": 1048576, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 24.73650257110596, "right_height": 15.16, "left_height": 12.56}, {"n": 1048576, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 24.72637981414795, "right_height": 13.32, "left_height": 14.12}]

==> python/data/large-p.json <==
[{"n": 2, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.48, "left_height": 0.52}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.36, "left_height": 0.64}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.04, "left_height": 0.96}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.04, "left_height": 0.96}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.04, "left_height": 0.96}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.28, "left_height": 0.72}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.48, "left_height": 0.52}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.68, "left_height": 0.32}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.96, "left_height": 0.04}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.04, "left_height": 0.96}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.04, "left_height": 0.96}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.48, "left_height": 0.52}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.48, "left_height": 0.52}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.04, "left_height": 0.96}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.04, "left_height": 0.96}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.04, "left_height": 0.96}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.44, "left_height": 0.56}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.96, "left_height": 0.04}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.04, "left_height": 0.96}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.04, "left_height": 0.96}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.21, "right_height": 1.12, "left_height": 0.92}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.12, "right_height": 1.08, "left_height": 1.28}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.14, "right_height": 1.12, "left_height": 1.36}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.44, "right_height": 2.8, "left_height": 0.08}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.41, "right_height": 2.76, "left_height": 0.12}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.46, "right_height": 2.84, "left_height": 0.16}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.44, "right_height": 0.04, "left_height": 2.76}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.46, "right_height": 0.08, "left_height": 2.92}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.48, "right_height": 0.08, "left_height": 2.6}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.5, "right_height": 1.12, "left_height": 0.04}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.48, "right_height": 1.0, "left_height": 0.04}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.39, "right_height": 1.04, "left_height": 0.2}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.06, "right_height": 0.92, "left_height": 1.12}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.08}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.04}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.06, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.04}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.02, "right_height": 1.08, "left_height": 1.04}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.04, "right_height": 1.04, "left_height": 1.04}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.04}, {"n": 4, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.08}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.21, "right_height": 0.96, "left_height": 1.24}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.17, "right_height": 1.08, "left_height": 1.12}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.2, "right_height": 1.08, "left_height": 1.2}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.47, "right_height": 2.92, "left_height": 0.04}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.5, "right_height": 3.0, "left_height": 0.0}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.38, "right_height": 2.44, "left_height": 0.48}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.41, "right_height": 0.16, "left_height": 2.8}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.48, "right_height": 0.04, "left_height": 2.96}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.5, "right_height": 0.0, "left_height": 3.0}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.5, "right_height": 1.04, "left_height": 0.04}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.44, "right_height": 1.0, "left_height": 0.12}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.5, "right_height": 1.0, "left_height": 0.0}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.02, "right_height": 1.08, "left_height": 0.96}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.04}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.01, "right_height": 0.96, "left_height": 1.04}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.08}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.03, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.12}, {"n": 4, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.19, "right_height": 1.04, "left_height": 1.16}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.12, "right_height": 1.2, "left_height": 1.04}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.21, "right_height": 1.08, "left_height": 0.96}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.44, "right_height": 2.88, "left_height": 0.12}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.44, "right_height": 2.84, "left_height": 0.08}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.48, "right_height": 2.84, "left_height": 0.08}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.48, "right_height": 0.04, "left_height": 2.96}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.46, "right_height": 0.08, "left_height": 2.92}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.5, "right_height": 0.0, "left_height": 2.92}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.5, "right_height": 0.96, "left_height": 0.04}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.46, "right_height": 1.08, "left_height": 0.04}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.47, "right_height": 1.04, "left_height": 0.04}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.12, "left_height": 1.0}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.04}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.02, "right_height": 0.96, "left_height": 1.08}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.04}, {"n": 4, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.25, "right_height": 0.8, "left_height": 1.2}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.22, "right_height": 1.16, "left_height": 0.96}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.15, "right_height": 1.04, "left_height": 1.04}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.48, "right_height": 2.96, "left_height": 0.04}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.48, "right_height": 2.96, "left_height": 0.04}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.48, "right_height": 2.92, "left_height": 0.08}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.46, "right_height": 0.08, "left_height": 2.92}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.47, "right_height": 0.04, "left_height": 2.92}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.5, "right_height": 0.0, "left_height": 2.92}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.5, "right_height": 1.0, "left_height": 0.0}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.5, "right_height": 1.0, "left_height": 0.0}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.5, "right_height": 1.0, "left_height": 0.0}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.02, "right_height": 0.96, "left_height": 1.08}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.04}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.04}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.04}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.02, "right_height": 0.96, "left_height": 1.08}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.15, "right_height": 1.56, "left_height": 1.64}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.97, "right_height": 1.84, "left_height": 1.8}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.13, "right_height": 1.4, "left_height": 1.76}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.06, "right_height": 6.0, "left_height": 0.16}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.19, "right_height": 6.36, "left_height": 0.12}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 3.03, "right_height": 5.64, "left_height": 0.4}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 2.97, "right_height": 0.28, "left_height": 5.84}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 3.09, "right_height": 0.16, "left_height": 6.12}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 3.14, "right_height": 0.4, "left_height": 5.88}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.475, "right_height": 1.08, "left_height": 0.12}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.13, "right_height": 1.24, "left_height": 0.12}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.105, "right_height": 1.16, "left_height": 0.24}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.97, "right_height": 2.48, "left_height": 1.2}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.95, "right_height": 2.76, "left_height": 1.08}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.0, "right_height": 2.6, "left_height": 1.36}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 2.045, "right_height": 2.92, "left_height": 1.0}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.96, "right_height": 2.88, "left_height": 1.12}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.95, "right_height": 2.6, "left_height": 1.4}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.98, "right_height": 2.84, "left_height": 1.12}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.98, "right_height": 2.92, "left_height": 1.16}, {"n": 8, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.98, "right_height": 2.68, "left_height": 1.2}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.255, "right_height": 1.44, "left_height": 2.12}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.105, "right_height": 1.88, "left_height": 1.64}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.24, "right_height": 1.88, "left_height": 1.72}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.09, "right_height": 6.12, "left_height": 0.16}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.28, "right_height": 6.56, "left_height": 0.08}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 3.28, "right_height": 6.12, "left_height": 0.0}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.09, "right_height": 0.2, "left_height": 6.12}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 3.32, "right_height": 0.12, "left_height": 6.68}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 3.04, "right_height": 0.4, "left_height": 5.8}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.475, "right_height": 0.96, "left_height": 0.2}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.215, "right_height": 1.12, "left_height": 0.16}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.13, "right_height": 1.04, "left_height": 0.28}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.94, "right_height": 2.72, "left_height": 1.12}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.955, "right_height": 2.88, "left_height": 1.16}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.99, "right_height": 2.6, "left_height": 1.28}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.92, "right_height": 2.56, "left_height": 1.28}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.95, "right_height": 2.84, "left_height": 1.16}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.01, "right_height": 2.76, "left_height": 1.12}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.95, "right_height": 2.8, "left_height": 1.16}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.95, "right_height": 2.84, "left_height": 1.16}, {"n": 8, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.96, "right_height": 2.68, "left_height": 1.36}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.115, "right_height": 1.64, "left_height": 1.72}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.04, "right_height": 1.72, "left_height": 1.72}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.06, "right_height": 1.76, "left_height": 1.68}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.065, "right_height": 6.2, "left_height": 0.32}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.32, "right_height": 6.68, "left_height": 0.08}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 3.05, "right_height": 5.8, "left_height": 0.16}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.295, "right_height": 0.08, "left_height": 6.56}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 3.39, "right_height": 0.04, "left_height": 6.8}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 3.22, "right_height": 0.16, "left_height": 6.28}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.475, "right_height": 0.96, "left_height": 0.16}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.305, "right_height": 1.0, "left_height": 0.08}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.22, "right_height": 1.16, "left_height": 0.12}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 2.0, "right_height": 2.8, "left_height": 1.0}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.915, "right_height": 2.72, "left_height": 1.2}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.0, "right_height": 2.84, "left_height": 1.08}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.895, "right_height": 2.6, "left_height": 1.32}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.965, "right_height": 2.88, "left_height": 1.08}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.0, "right_height": 3.0, "left_height": 1.0}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 2.0, "right_height": 2.96, "left_height": 1.08}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.975, "right_height": 2.88, "left_height": 1.16}, {"n": 8, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.015, "right_height": 2.8, "left_height": 1.04}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.15, "right_height": 1.44, "left_height": 1.64}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.14, "right_height": 1.68, "left_height": 1.64}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.005, "right_height": 1.44, "left_height": 2.24}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.435, "right_height": 6.84, "left_height": 0.04}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.465, "right_height": 6.92, "left_height": 0.04}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 3.22, "right_height": 6.36, "left_height": 0.24}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.365, "right_height": 0.04, "left_height": 6.68}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 3.345, "right_height": 0.12, "left_height": 6.76}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 3.26, "right_height": 0.16, "left_height": 6.44}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.5, "right_height": 1.0, "left_height": 0.08}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.4, "right_height": 1.04, "left_height": 0.08}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.43, "right_height": 1.04, "left_height": 0.04}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.96, "right_height": 2.88, "left_height": 1.12}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.985, "right_height": 2.96, "left_height": 1.04}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.025, "right_height": 2.84, "left_height": 1.04}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.985, "right_height": 3.0, "left_height": 1.04}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 2.0, "right_height": 3.0, "left_height": 1.0}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.0, "right_height": 2.84, "left_height": 1.16}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.92, "right_height": 2.76, "left_height": 1.2}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 2.0, "right_height": 3.0, "left_height": 1.0}, {"n": 8, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.01, "right_height": 2.76, "left_height": 1.08}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.26, "right_height": 2.16, "left_height": 2.24}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.9225, "right_height": 2.44, "left_height": 2.92}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 3.1475, "right_height": 2.16, "left_height": 2.6}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 5.6225, "right_height": 11.56, "left_height": 0.44}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 6.11, "right_height": 12.24, "left_height": 0.28}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 4.755, "right_height": 8.76, "left_height": 0.96}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 5.5925, "right_height": 0.52, "left_height": 11.52}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 5.75, "right_height": 0.32, "left_height": 11.92}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 4.935, "right_height": 0.8, "left_height": 9.16}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 7.12, "right_height": 0.72, "left_height": 0.56}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 5.575, "right_height": 1.4, "left_height": 0.6}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 5.81, "right_height": 1.44, "left_height": 0.4}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.28, "right_height": 5.48, "left_height": 1.64}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 3.5325, "right_height": 5.92, "left_height": 1.4}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 3.27, "right_height": 4.68, "left_height": 2.04}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.3425, "right_height": 5.28, "left_height": 1.4}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.4925, "right_height": 5.84, "left_height": 1.44}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.425, "right_height": 4.76, "left_height": 1.4}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.4025, "right_height": 5.28, "left_height": 1.44}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 3.5325, "right_height": 5.92, "left_height": 1.4}, {"n": 16, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 3.275, "right_height": 4.52, "left_height": 1.8}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.24, "right_height": 2.2, "left_height": 2.68}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.275, "right_height": 2.12, "left_height": 2.84}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 3.1375, "right_height": 3.12, "left_height": 2.36}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 5.795, "right_height": 11.88, "left_height": 0.24}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 6.1625, "right_height": 12.68, "left_height": 0.36}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 5.175, "right_height": 10.04, "left_height": 0.88}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 5.95, "right_height": 0.4, "left_height": 12.36}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 5.915, "right_height": 0.36, "left_height": 12.12}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 5.44, "right_height": 0.64, "left_height": 10.92}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 7.155, "right_height": 0.84, "left_height": 0.44}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 5.86, "right_height": 1.44, "left_height": 0.32}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 5.9325, "right_height": 1.56, "left_height": 0.36}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.68, "right_height": 6.16, "left_height": 1.2}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 3.4525, "right_height": 5.76, "left_height": 1.44}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 3.5225, "right_height": 5.08, "left_height": 1.6}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.605, "right_height": 5.92, "left_height": 1.36}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.5775, "right_height": 6.08, "left_height": 1.4}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.5075, "right_height": 5.4, "left_height": 1.56}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.465, "right_height": 5.52, "left_height": 1.36}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 3.34, "right_height": 5.56, "left_height": 1.56}, {"n": 16, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 3.4125, "right_height": 5.24, "left_height": 1.76}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.23, "right_height": 2.28, "left_height": 2.2}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.1775, "right_height": 3.04, "left_height": 2.36}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.9975, "right_height": 2.32, "left_height": 2.68}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 6.27, "right_height": 12.8, "left_height": 0.32}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 6.5775, "right_height": 13.24, "left_height": 0.2}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 5.79, "right_height": 11.72, "left_height": 0.88}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 6.34, "right_height": 0.16, "left_height": 12.96}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 6.6375, "right_height": 0.2, "left_height": 13.56}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 5.555, "right_height": 0.96, "left_height": 11.0}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 7.405, "right_height": 0.96, "left_height": 0.2}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 6.5125, "right_height": 1.32, "left_height": 0.4}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 6.62, "right_height": 1.08, "left_height": 0.2}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.6725, "right_height": 6.2, "left_height": 1.28}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 3.5775, "right_height": 6.16, "left_height": 1.44}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 3.68, "right_height": 5.88, "left_height": 1.4}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.6725, "right_height": 6.28, "left_height": 1.16}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.6725, "right_height": 6.32, "left_height": 1.28}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.62, "right_height": 5.88, "left_height": 1.36}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.755, "right_height": 6.16, "left_height": 1.16}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 3.6025, "right_height": 6.08, "left_height": 1.16}, {"n": 16, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 3.545, "right_height": 5.64, "left_height": 1.64}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.2075, "right_height": 2.24, "left_height": 2.56}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.125, "right_height": 2.24, "left_height": 2.28}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 3.1175, "right_height": 2.84, "left_height": 2.44}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 6.735, "right_height": 13.76, "left_height": 0.16}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 6.7275, "right_height": 13.72, "left_height": 0.32}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 6.585, "right_height": 13.0, "left_height": 0.4}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 7.0375, "right_height": 0.12, "left_height": 14.2}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 6.9675, "right_height": 0.24, "left_height": 14.12}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 6.615, "right_height": 0.16, "left_height": 13.32}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 7.4625, "right_height": 0.88, "left_height": 0.2}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 6.9, "right_height": 1.2, "left_height": 0.08}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 6.9, "right_height": 1.08, "left_height": 0.04}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.8275, "right_height": 6.6, "left_height": 1.16}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 3.84, "right_height": 6.68, "left_height": 1.16}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 3.765, "right_height": 6.28, "left_height": 1.28}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.9, "right_height": 6.72, "left_height": 0.96}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.81, "right_height": 6.6, "left_height": 1.08}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.67, "right_height": 6.2, "left_height": 1.6}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.8675, "right_height": 6.6, "left_height": 1.08}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 3.83, "right_height": 6.68, "left_height": 1.12}, {"n": 16, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 3.685, "right_height": 6.04, "left_height": 1.32}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 4.31, "right_height": 3.4, "left_height": 3.36}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 4.07875, "right_height": 3.96, "left_height": 3.32}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 4.39375, "right_height": 4.08, "left_height": 3.08}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 9.15625, "right_height": 19.72, "left_height": 0.84}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 9.175, "right_height": 20.08, "left_height": 0.88}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 6.4475, "right_height": 13.56, "left_height": 1.84}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 8.70625, "right_height": 1.08, "left_height": 19.12}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 9.2625, "right_height": 0.84, "left_height": 20.04}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 6.3225, "right_height": 1.76, "left_height": 13.0}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 13.9625, "right_height": 0.96, "left_height": 0.72}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 9.78375, "right_height": 1.68, "left_height": 0.36}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 9.09, "right_height": 1.84, "left_height": 0.64}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 4.945, "right_height": 8.8, "left_height": 2.16}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 5.19625, "right_height": 9.36, "left_height": 1.92}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 4.7725, "right_height": 6.76, "left_height": 3.32}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 5.23875, "right_height": 8.84, "left_height": 1.76}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 5.63375, "right_height": 10.44, "left_height": 1.76}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 5.03, "right_height": 8.04, "left_height": 2.8}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 5.245, "right_height": 9.4, "left_height": 1.84}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 5.47875, "right_height": 10.12, "left_height": 1.96}, {"n": 32, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 4.7325, "right_height": 6.32, "left_height": 3.28}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 4.425, "right_height": 2.88, "left_height": 3.68}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 4.29875, "right_height": 3.04, "left_height": 3.32}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 4.36875, "right_height": 3.04, "left_height": 3.2}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 9.735, "right_height": 20.88, "left_height": 0.84}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 10.07875, "right_height": 21.92, "left_height": 0.8}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 7.4, "right_height": 15.4, "left_height": 1.6}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 9.73875, "right_height": 0.6, "left_height": 20.88}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 10.06375, "right_height": 0.6, "left_height": 22.04}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 7.2075, "right_height": 2.0, "left_height": 15.32}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 14.01375, "right_height": 1.08, "left_height": 0.36}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 10.30875, "right_height": 1.44, "left_height": 0.6}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 9.88625, "right_height": 1.44, "left_height": 0.68}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 5.89, "right_height": 10.56, "left_height": 1.52}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 5.98, "right_height": 11.28, "left_height": 1.72}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 4.7925, "right_height": 7.32, "left_height": 2.36}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 5.59375, "right_height": 10.08, "left_height": 1.64}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 5.78125, "right_height": 10.8, "left_height": 1.8}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 5.4575, "right_height": 8.92, "left_height": 1.76}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 5.6475, "right_height": 10.4, "left_height": 1.68}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 5.775, "right_height": 10.72, "left_height": 1.68}, {"n": 32, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 4.87625, "right_height": 7.16, "left_height": 2.56}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 4.35875, "right_height": 2.84, "left_height": 3.6}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 4.2225, "right_height": 3.2, "left_height": 3.16}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 4.23625, "right_height": 3.0, "left_height": 3.56}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 11.18125, "right_height": 23.2, "left_height": 0.36}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 10.92, "right_height": 23.32, "left_height": 0.6}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 9.005, "right_height": 18.92, "left_height": 0.56}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 11.2425, "right_height": 0.52, "left_height": 23.8}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 11.44125, "right_height": 0.48, "left_height": 24.12}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 8.9925, "right_height": 1.12, "left_height": 19.0}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 14.47875, "right_height": 0.8, "left_height": 0.52}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 11.83625, "right_height": 1.24, "left_height": 0.24}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 11.25125, "right_height": 1.44, "left_height": 0.44}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 5.6975, "right_height": 10.72, "left_height": 1.84}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 6.2375, "right_height": 11.8, "left_height": 1.52}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 5.115, "right_height": 8.2, "left_height": 2.32}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 6.1525, "right_height": 11.44, "left_height": 1.52}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 6.35875, "right_height": 11.76, "left_height": 1.36}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 5.19625, "right_height": 9.16, "left_height": 2.4}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 6.13625, "right_height": 11.28, "left_height": 1.36}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 6.32875, "right_height": 11.76, "left_height": 1.44}, {"n": 32, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 5.66375, "right_height": 9.96, "left_height": 1.48}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 4.45375, "right_height": 2.76, "left_height": 3.24}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 4.275, "right_height": 3.08, "left_height": 3.36}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 4.385, "right_height": 3.92, "left_height": 3.28}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 13.11625, "right_height": 27.04, "left_height": 0.32}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 12.6325, "right_height": 26.44, "left_height": 0.32}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 10.91, "right_height": 23.08, "left_height": 0.48}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 13.04, "right_height": 0.16, "left_height": 26.84}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 12.9825, "right_height": 0.6, "left_height": 27.08}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 10.89, "right_height": 0.4, "left_height": 22.6}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 15.23125, "right_height": 1.16, "left_height": 0.08}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 12.84125, "right_height": 1.36, "left_height": 0.16}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 12.74625, "right_height": 1.4, "left_height": 0.48}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 6.9975, "right_height": 12.88, "left_height": 1.2}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 6.96125, "right_height": 13.16, "left_height": 1.36}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 6.5225, "right_height": 12.04, "left_height": 1.64}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 6.595, "right_height": 12.44, "left_height": 1.48}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 7.1575, "right_height": 13.4, "left_height": 1.16}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 6.155, "right_height": 11.0, "left_height": 1.64}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 6.7075, "right_height": 12.72, "left_height": 1.16}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 7.095, "right_height": 13.36, "left_height": 1.28}, {"n": 32, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 6.425, "right_height": 11.72, "left_height": 1.64}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 5.515625, "right_height": 3.68, "left_height": 3.88}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 5.324375, "right_height": 4.68, "left_height": 4.44}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 5.455, "right_height": 4.24, "left_height": 4.64}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 13.295625, "right_height": 30.76, "left_height": 1.08}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 13.4525, "right_height": 31.12, "left_height": 1.44}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 7.7625, "right_height": 15.8, "left_height": 2.56}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 13.75625, "right_height": 1.44, "left_height": 31.0}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 13.625, "right_height": 1.16, "left_height": 31.32}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 7.80375, "right_height": 2.16, "left_height": 16.84}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 25.784375, "right_height": 1.28, "left_height": 0.6}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 13.783125, "right_height": 2.04, "left_height": 1.12}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 13.333125, "right_height": 2.24, "left_height": 1.76}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 6.90625, "right_height": 13.16, "left_height": 2.56}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 6.843125, "right_height": 13.44, "left_height": 2.6}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 6.113125, "right_height": 7.64, "left_height": 4.56}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 7.16375, "right_height": 13.92, "left_height": 2.52}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 7.523125, "right_height": 15.28, "left_height": 2.32}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 6.124375, "right_height": 9.84, "left_height": 3.88}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 7.10625, "right_height": 14.0, "left_height": 2.44}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 7.125, "right_height": 14.08, "left_height": 2.72}, {"n": 64, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 6.190625, "right_height": 7.68, "left_height": 4.6}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 5.69, "right_height": 3.88, "left_height": 3.56}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 5.23125, "right_height": 4.44, "left_height": 4.64}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 5.73625, "right_height": 4.64, "left_height": 3.68}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 14.786875, "right_height": 35.24, "left_height": 0.96}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 15.675625, "right_height": 36.08, "left_height": 0.92}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 9.02125, "right_height": 21.48, "left_height": 2.88}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 14.91625, "right_height": 0.8, "left_height": 34.04}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 15.116875, "right_height": 0.92, "left_height": 35.48}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 9.2875, "right_height": 2.16, "left_height": 20.52}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 26.2525, "right_height": 0.96, "left_height": 0.88}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 15.179375, "right_height": 2.12, "left_height": 0.96}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 15.27375, "right_height": 2.52, "left_height": 1.36}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 7.4775, "right_height": 15.48, "left_height": 2.72}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 8.315625, "right_height": 17.0, "left_height": 2.2}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 6.37125, "right_height": 8.8, "left_height": 3.88}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 7.84375, "right_height": 15.88, "left_height": 2.36}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 8.1575, "right_height": 16.64, "left_height": 2.12}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 6.685625, "right_height": 11.64, "left_height": 3.56}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 8.14625, "right_height": 16.16, "left_height": 2.32}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 7.715625, "right_height": 16.0, "left_height": 2.28}, {"n": 64, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 6.12625, "right_height": 10.32, "left_height": 3.64}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 5.540625, "right_height": 3.48, "left_height": 3.72}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 5.3825, "right_height": 3.6, "left_height": 3.88}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 5.57375, "right_height": 4.0, "left_height": 4.36}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 18.291875, "right_height": 40.88, "left_height": 0.68}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 18.89, "right_height": 42.08, "left_height": 0.68}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 11.9425, "right_height": 28.12, "left_height": 1.68}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 17.9925, "right_height": 1.0, "left_height": 40.24}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 18.854375, "right_height": 0.72, "left_height": 41.44}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 11.6925, "right_height": 1.68, "left_height": 26.84}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 27.64125, "right_height": 1.04, "left_height": 0.64}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 18.095625, "right_height": 2.04, "left_height": 0.88}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 17.735, "right_height": 1.84, "left_height": 0.8}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 9.5425, "right_height": 19.56, "left_height": 1.96}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 9.140625, "right_height": 18.8, "left_height": 2.04}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 7.171875, "right_height": 13.28, "left_height": 3.72}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 9.704375, "right_height": 19.84, "left_height": 1.88}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 9.505625, "right_height": 19.36, "left_height": 1.64}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 7.1925, "right_height": 13.0, "left_height": 2.48}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 9.433125, "right_height": 19.48, "left_height": 2.12}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 9.48, "right_height": 19.2, "left_height": 1.72}, {"n": 64, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 6.958125, "right_height": 12.56, "left_height": 3.52}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 5.436875, "right_height": 3.6, "left_height": 4.28}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 5.403125, "right_height": 3.48, "left_height": 4.24}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 5.690625, "right_height": 4.0, "left_height": 4.32}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 22.40375, "right_height": 48.68, "left_height": 0.68}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 23.150625, "right_height": 49.24, "left_height": 0.36}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 16.4575, "right_height": 37.8, "left_height": 0.64}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 22.536875, "right_height": 0.6, "left_height": 48.6}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 23.0675, "right_height": 0.36, "left_height": 49.2}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 17.63125, "right_height": 0.4, "left_height": 40.52}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 29.869375, "right_height": 0.92, "left_height": 0.52}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 23.20625, "right_height": 1.56, "left_height": 0.32}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 23.064375, "right_height": 1.36, "left_height": 0.32}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 11.5375, "right_height": 23.48, "left_height": 1.48}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 12.059375, "right_height": 24.4, "left_height": 1.52}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 8.805625, "right_height": 17.48, "left_height": 2.12}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 11.664375, "right_height": 23.68, "left_height": 1.44}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 11.819375, "right_height": 23.76, "left_height": 1.52}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 10.150625, "right_height": 20.12, "left_height": 2.08}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 12.095625, "right_height": 24.4, "left_height": 1.6}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 11.66125, "right_height": 23.76, "left_height": 1.4}, {"n": 64, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 9.60875, "right_height": 19.4, "left_height": 2.56}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 6.924375, "right_height": 4.56, "left_height": 4.08}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 6.3534375, "right_height": 5.24, "left_height": 6.6}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 7.0965625, "right_height": 6.0, "left_height": 4.88}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 17.6203125, "right_height": 44.04, "left_height": 2.04}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 17.7628125, "right_height": 45.6, "left_height": 1.84}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 8.529375, "right_height": 16.92, "left_height": 6.88}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 17.884375, "right_height": 1.52, "left_height": 44.56}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 17.5928125, "right_height": 1.76, "left_height": 45.12}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 8.823125, "right_height": 4.4, "left_height": 18.52}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 48.47375, "right_height": 0.8, "left_height": 0.96}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 17.4990625, "right_height": 2.72, "left_height": 1.84}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 15.605, "right_height": 3.6, "left_height": 2.28}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 8.065, "right_height": 17.56, "left_height": 3.92}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 7.9078125, "right_height": 17.16, "left_height": 3.92}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 8.17125, "right_height": 7.36, "left_height": 9.2}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 8.50875, "right_height": 17.96, "left_height": 3.6}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 9.3265625, "right_height": 21.48, "left_height": 3.64}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 7.4678125, "right_height": 10.4, "left_height": 4.4}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 7.965, "right_height": 16.92, "left_height": 3.84}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 8.0725, "right_height": 17.52, "left_height": 4.16}, {"n": 128, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 7.2875, "right_height": 9.88, "left_height": 5.96}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 7.0065625, "right_height": 4.56, "left_height": 4.64}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 6.5840625, "right_height": 5.72, "left_height": 5.72}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 7.1146875, "right_height": 4.36, "left_height": 5.04}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 21.1746875, "right_height": 51.76, "left_height": 1.56}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 20.3284375, "right_height": 51.48, "left_height": 1.56}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 10.093125, "right_height": 25.0, "left_height": 4.8}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 20.2453125, "right_height": 1.56, "left_height": 50.36}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 21.5346875, "right_height": 1.56, "left_height": 52.96}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 9.59875, "right_height": 4.64, "left_height": 22.84}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 49.33, "right_height": 1.6, "left_height": 0.36}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 19.919375, "right_height": 2.8, "left_height": 1.72}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 19.8225, "right_height": 2.52, "left_height": 2.4}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 9.461875, "right_height": 21.16, "left_height": 4.12}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 9.3634375, "right_height": 21.24, "left_height": 3.84}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 7.9446875, "right_height": 8.88, "left_height": 6.64}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 9.7175, "right_height": 21.52, "left_height": 2.56}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 10.01625, "right_height": 22.64, "left_height": 3.24}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 7.718125, "right_height": 13.12, "left_height": 4.4}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 9.6959375, "right_height": 21.8, "left_height": 3.2}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 9.6584375, "right_height": 21.48, "left_height": 3.36}, {"n": 128, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 7.59625, "right_height": 11.52, "left_height": 6.0}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 6.963125, "right_height": 3.52, "left_height": 4.8}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 6.5128125, "right_height": 5.44, "left_height": 5.6}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 7.0625, "right_height": 4.4, "left_height": 5.04}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 26.0140625, "right_height": 62.56, "left_height": 1.52}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 26.353125, "right_height": 63.48, "left_height": 1.44}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 12.8725, "right_height": 33.16, "left_height": 2.56}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 25.446875, "right_height": 1.2, "left_height": 61.52}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 25.68125, "right_height": 1.44, "left_height": 62.88}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 12.325625, "right_height": 2.72, "left_height": 34.12}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 51.32, "right_height": 1.28, "left_height": 0.6}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 25.87125, "right_height": 2.24, "left_height": 1.36}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 24.603125, "right_height": 2.44, "left_height": 1.4}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 12.2759375, "right_height": 27.48, "left_height": 2.96}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 12.01125, "right_height": 27.84, "left_height": 3.04}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 8.19875, "right_height": 14.72, "left_height": 5.08}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 11.8234375, "right_height": 27.24, "left_height": 2.24}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 12.363125, "right_height": 28.84, "left_height": 2.8}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 8.7540625, "right_height": 18.16, "left_height": 4.24}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 11.97, "right_height": 27.12, "left_height": 2.44}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 12.6490625, "right_height": 28.8, "left_height": 2.24}, {"n": 128, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 7.99625, "right_height": 15.44, "left_height": 4.56}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 7.0090625, "right_height": 4.96, "left_height": 4.12}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 6.7259375, "right_height": 4.64, "left_height": 5.04}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 6.879375, "right_height": 4.8, "left_height": 5.72}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 35.68, "right_height": 81.56, "left_height": 1.0}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 36.3084375, "right_height": 82.36, "left_height": 0.84}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 21.356875, "right_height": 54.28, "left_height": 1.44}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 35.846875, "right_height": 0.8, "left_height": 80.84}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 36.2325, "right_height": 0.76, "left_height": 81.72}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 21.964375, "right_height": 1.84, "left_height": 55.0}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 56.169375, "right_height": 0.84, "left_height": 0.68}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 35.6984375, "right_height": 2.12, "left_height": 0.84}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 34.2865625, "right_height": 1.88, "left_height": 0.72}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 16.19375, "right_height": 36.8, "left_height": 2.4}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 16.6009375, "right_height": 37.48, "left_height": 2.4}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 11.68875, "right_height": 25.48, "left_height": 2.6}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 17.76125, "right_height": 39.36, "left_height": 2.32}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 17.9328125, "right_height": 39.76, "left_height": 2.04}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 11.4225, "right_height": 25.76, "left_height": 2.96}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 17.20625, "right_height": 38.44, "left_height": 1.76}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 17.5059375, "right_height": 39.0, "left_height": 1.84}, {"n": 128, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 11.7190625, "right_height": 25.92, "left_height": 2.96}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 8.49828125, "right_height": 5.24, "left_height": 5.4}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 7.5653125, "right_height": 7.04, "left_height": 7.28}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 8.5065625, "right_height": 6.08, "left_height": 6.04}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 21.4453125, "right_height": 59.44, "left_height": 2.56}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 21.01703125, "right_height": 59.0, "left_height": 2.52}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 12.104375, "right_height": 17.32, "left_height": 11.76}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 20.83546875, "right_height": 2.04, "left_height": 57.76}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 20.68375, "right_height": 2.48, "left_height": 59.04}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 11.60375, "right_height": 11.52, "left_height": 16.36}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 94.4846875, "right_height": 1.08, "left_height": 0.68}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 20.99046875, "right_height": 2.84, "left_height": 2.68}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 17.984375, "right_height": 4.56, "left_height": 3.16}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 8.3103125, "right_height": 17.52, "left_height": 6.32}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 8.5228125, "right_height": 18.24, "left_height": 7.24}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 12.09421875, "right_height": 7.24, "left_height": 15.24}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 9.9371875, "right_height": 21.92, "left_height": 4.08}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 10.0265625, "right_height": 24.44, "left_height": 5.2}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 9.3684375, "right_height": 14.8, "left_height": 3.96}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 8.78640625, "right_height": 18.76, "left_height": 5.6}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 8.67, "right_height": 19.64, "left_height": 6.84}, {"n": 256, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 9.835625, "right_height": 8.68, "left_height": 9.88}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 8.3703125, "right_height": 5.24, "left_height": 4.92}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 7.64625, "right_height": 6.84, "left_height": 6.52}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 8.5684375, "right_height": 5.84, "left_height": 7.36}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 25.5121875, "right_height": 71.8, "left_height": 2.56}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 25.91203125, "right_height": 71.24, "left_height": 2.2}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 11.258125, "right_height": 23.8, "left_height": 8.48}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 26.38375, "right_height": 2.48, "left_height": 71.32}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 25.88328125, "right_height": 2.12, "left_height": 71.88}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 11.0371875, "right_height": 7.84, "left_height": 22.04}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 94.408125, "right_height": 1.04, "left_height": 0.8}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 25.4596875, "right_height": 3.08, "left_height": 1.68}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 23.18828125, "right_height": 4.04, "left_height": 2.8}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 9.8775, "right_height": 24.6, "left_height": 5.4}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 9.34140625, "right_height": 23.6, "left_height": 6.12}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 11.01828125, "right_height": 11.44, "left_height": 12.44}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 10.48359375, "right_height": 26.52, "left_height": 4.6}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 11.09375, "right_height": 29.32, "left_height": 4.36}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 9.0996875, "right_height": 15.0, "left_height": 5.24}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 9.7178125, "right_height": 23.68, "left_height": 4.84}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 10.28515625, "right_height": 26.24, "left_height": 4.2}, {"n": 256, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 9.315, "right_height": 11.6, "left_height": 8.92}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 8.30609375, "right_height": 5.24, "left_height": 5.24}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 7.766875, "right_height": 6.92, "left_height": 7.68}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 8.31234375, "right_height": 6.28, "left_height": 5.88}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 33.56296875, "right_height": 89.68, "left_height": 1.72}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 33.38015625, "right_height": 90.36, "left_height": 1.76}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 11.8959375, "right_height": 33.48, "left_height": 6.64}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 33.5315625, "right_height": 1.72, "left_height": 88.8}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 32.85125, "right_height": 2.24, "left_height": 89.24}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 12.16, "right_height": 6.24, "left_height": 36.52}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 96.69546875, "right_height": 0.96, "left_height": 0.72}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 33.58140625, "right_height": 2.84, "left_height": 1.92}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 31.09390625, "right_height": 3.08, "left_height": 2.16}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 12.12796875, "right_height": 32.44, "left_height": 4.24}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 12.24109375, "right_height": 32.64, "left_height": 4.52}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 9.42765625, "right_height": 14.2, "left_height": 8.68}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 13.710625, "right_height": 35.4, "left_height": 3.28}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 13.2778125, "right_height": 35.56, "left_height": 3.68}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 10.09765625, "right_height": 20.0, "left_height": 4.96}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 12.284375, "right_height": 33.92, "left_height": 4.24}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 13.064375, "right_height": 35.84, "left_height": 3.56}, {"n": 256, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 9.3690625, "right_height": 15.24, "left_height": 7.28}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 8.22640625, "right_height": 4.92, "left_height": 4.96}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 7.94984375, "right_height": 6.36, "left_height": 6.08}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 8.2609375, "right_height": 5.88, "left_height": 5.56}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 50.51875, "right_height": 125.24, "left_height": 1.44}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 51.08328125, "right_height": 125.76, "left_height": 1.24}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 20.720625, "right_height": 62.76, "left_height": 2.48}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 51.04875, "right_height": 1.6, "left_height": 125.84}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 50.3728125, "right_height": 1.08, "left_height": 126.04}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 21.559375, "right_height": 2.16, "left_height": 66.92}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 102.918125, "right_height": 0.8, "left_height": 0.92}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 50.94859375, "right_height": 2.12, "left_height": 1.0}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 48.25078125, "right_height": 2.2, "left_height": 1.92}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 20.950625, "right_height": 52.88, "left_height": 2.44}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 21.425625, "right_height": 54.92, "left_height": 3.04}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 11.62765625, "right_height": 27.8, "left_height": 5.48}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 21.79984375, "right_height": 55.16, "left_height": 2.84}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 22.12640625, "right_height": 55.52, "left_height": 2.8}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 12.45921875, "right_height": 32.0, "left_height": 4.4}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 21.20328125, "right_height": 54.96, "left_height": 3.12}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 21.91765625, "right_height": 55.0, "left_height": 2.84}, {"n": 256, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 11.735, "right_height": 29.36, "left_height": 4.8}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 9.70359375, "right_height": 6.16, "left_height": 5.6}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 9.07625, "right_height": 9.76, "left_height": 8.72}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 9.906875, "right_height": 7.28, "left_height": 5.68}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 24.1078125, "right_height": 74.72, "left_height": 3.72}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 23.711796875, "right_height": 74.84, "left_height": 3.6}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 16.763125, "right_height": 17.16, "left_height": 22.48}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 24.77890625, "right_height": 3.32, "left_height": 76.08}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 24.7509375, "right_height": 2.36, "left_height": 76.0}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 16.55140625, "right_height": 21.6, "left_height": 17.56}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 185.1846875, "right_height": 1.08, "left_height": 0.8}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 24.387734375, "right_height": 4.04, "left_height": 3.2}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 18.1025, "right_height": 4.72, "left_height": 5.04}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 10.256015625, "right_height": 17.44, "left_height": 11.76}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 10.3746875, "right_height": 17.2, "left_height": 10.84}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 20.123203125, "right_height": 7.04, "left_height": 30.88}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 11.173203125, "right_height": 25.12, "left_height": 4.8}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 11.735234375, "right_height": 29.84, "left_height": 5.44}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 12.8434375, "right_height": 20.36, "left_height": 4.68}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 9.94828125, "right_height": 18.64, "left_height": 10.16}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 9.706796875, "right_height": 19.72, "left_height": 9.96}, {"n": 512, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 12.90203125, "right_height": 9.4, "left_height": 14.16}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 9.73140625, "right_height": 6.16, "left_height": 5.64}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 8.99484375, "right_height": 8.76, "left_height": 8.8}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 9.8190625, "right_height": 8.48, "left_height": 7.12}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 29.82, "right_height": 91.16, "left_height": 2.96}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 30.48390625, "right_height": 92.28, "left_height": 2.56}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 14.33671875, "right_height": 21.56, "left_height": 17.36}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 29.52859375, "right_height": 2.72, "left_height": 91.0}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 31.01375, "right_height": 2.44, "left_height": 92.32}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 14.8040625, "right_height": 16.08, "left_height": 24.28}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 187.318828125, "right_height": 1.12, "left_height": 0.76}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 30.332421875, "right_height": 3.56, "left_height": 2.88}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 23.4846875, "right_height": 4.0, "left_height": 3.96}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 9.9584375, "right_height": 23.32, "left_height": 8.88}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 9.943515625, "right_height": 22.4, "left_height": 9.52}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 16.98734375, "right_height": 10.08, "left_height": 25.08}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 11.15203125, "right_height": 29.76, "left_height": 4.76}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 12.31859375, "right_height": 34.04, "left_height": 5.6}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 11.666484375, "right_height": 20.76, "left_height": 4.96}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 10.087734375, "right_height": 25.2, "left_height": 7.2}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 10.044765625, "right_height": 25.16, "left_height": 8.4}, {"n": 512, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 12.1225, "right_height": 10.96, "left_height": 13.44}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 9.6159375, "right_height": 5.56, "left_height": 5.36}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 9.063828125, "right_height": 7.76, "left_height": 8.0}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 9.749375, "right_height": 7.64, "left_height": 8.2}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 40.29515625, "right_height": 118.96, "left_height": 2.0}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 40.642578125, "right_height": 121.32, "left_height": 2.28}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 12.49875, "right_height": 34.52, "left_height": 10.48}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 39.79453125, "right_height": 2.16, "left_height": 119.08}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 39.864375, "right_height": 2.24, "left_height": 119.32}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 13.08109375, "right_height": 11.44, "left_height": 34.92}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 186.2278125, "right_height": 1.16, "left_height": 0.92}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 40.027734375, "right_height": 3.2, "left_height": 2.36}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 33.12875, "right_height": 3.92, "left_height": 2.88}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 11.327578125, "right_height": 34.24, "left_height": 6.24}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 11.526796875, "right_height": 35.48, "left_height": 6.36}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 14.00515625, "right_height": 14.16, "left_height": 16.36}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 13.746328125, "right_height": 41.64, "left_height": 4.64}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 14.43828125, "right_height": 43.76, "left_height": 5.08}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 11.184453125, "right_height": 22.24, "left_height": 5.68}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 11.987265625, "right_height": 37.36, "left_height": 6.08}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 11.8615625, "right_height": 37.44, "left_height": 6.64}, {"n": 512, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 11.831640625, "right_height": 15.12, "left_height": 11.64}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 9.404765625, "right_height": 6.04, "left_height": 5.6}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 9.186953125, "right_height": 8.48, "left_height": 7.0}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 9.7275, "right_height": 7.16, "left_height": 6.4}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 67.356484375, "right_height": 181.84, "left_height": 1.96}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 65.079140625, "right_height": 178.68, "left_height": 2.16}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 17.4834375, "right_height": 68.44, "left_height": 5.84}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 65.62234375, "right_height": 2.0, "left_height": 179.84}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 66.215859375, "right_height": 1.72, "left_height": 180.76}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 17.5934375, "right_height": 5.76, "left_height": 69.0}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 192.85140625, "right_height": 1.44, "left_height": 0.4}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 66.029765625, "right_height": 2.72, "left_height": 1.76}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 61.462578125, "right_height": 2.8, "left_height": 1.8}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 21.39625, "right_height": 66.44, "left_height": 3.88}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 21.506015625, "right_height": 66.88, "left_height": 3.8}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 11.943203125, "right_height": 28.64, "left_height": 9.0}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 22.918828125, "right_height": 67.64, "left_height": 3.52}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 24.0540625, "right_height": 71.56, "left_height": 3.4}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 12.1103125, "right_height": 33.88, "left_height": 5.76}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 21.947265625, "right_height": 67.4, "left_height": 3.72}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 21.78375, "right_height": 67.56, "left_height": 4.16}, {"n": 512, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 11.821328125, "right_height": 29.84, "left_height": 6.68}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 11.2359765625, "right_height": 6.8, "left_height": 6.56}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 10.250234375, "right_height": 10.44, "left_height": 10.52}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 11.4609765625, "right_height": 8.6, "left_height": 7.52}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 26.885859375, "right_height": 90.4, "left_height": 3.92}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 26.4955859375, "right_height": 91.2, "left_height": 4.84}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 26.178671875, "right_height": 17.56, "left_height": 41.6}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 26.798671875, "right_height": 3.64, "left_height": 92.0}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 27.410859375, "right_height": 3.6, "left_height": 92.8}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 26.952734375, "right_height": 42.16, "left_height": 17.0}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 369.971171875, "right_height": 1.32, "left_height": 0.8}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 27.1220703125, "right_height": 5.12, "left_height": 3.84}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 17.0063671875, "right_height": 7.16, "left_height": 5.92}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 14.2873828125, "right_height": 17.84, "left_height": 20.48}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 14.549140625, "right_height": 18.0, "left_height": 20.8}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 36.5755078125, "right_height": 7.0, "left_height": 64.8}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 13.549765625, "right_height": 28.04, "left_height": 4.64}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 14.626171875, "right_height": 37.72, "left_height": 5.76}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 19.5746484375, "right_height": 34.92, "left_height": 4.96}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 13.0732421875, "right_height": 18.8, "left_height": 16.0}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 13.15203125, "right_height": 19.88, "left_height": 17.92}, {"n": 1024, "probability": 0.96, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 18.4372265625, "right_height": 9.04, "left_height": 26.24}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 11.1104296875, "right_height": 6.08, "left_height": 7.2}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 10.2505078125, "right_height": 10.56, "left_height": 9.6}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 11.053984375, "right_height": 8.04, "left_height": 8.32}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 34.3696875, "right_height": 115.24, "left_height": 3.36}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 32.8636328125, "right_height": 113.92, "left_height": 3.24}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 21.04703125, "right_height": 24.6, "left_height": 31.68}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 33.1834765625, "right_height": 3.04, "left_height": 113.08}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 33.05140625, "right_height": 2.76, "left_height": 113.52}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 23.156796875, "right_height": 34.08, "left_height": 23.16}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 371.95515625, "right_height": 0.84, "left_height": 0.8}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 33.321171875, "right_height": 3.92, "left_height": 3.84}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 21.621328125, "right_height": 5.56, "left_height": 5.12}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 12.981484375, "right_height": 25.2, "left_height": 16.68}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 13.1026953125, "right_height": 23.76, "left_height": 16.6}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 27.9169140625, "right_height": 10.64, "left_height": 46.28}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 12.8946484375, "right_height": 33.8, "left_height": 5.72}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 14.786484375, "right_height": 42.28, "left_height": 5.64}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 17.0534375, "right_height": 29.96, "left_height": 4.16}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 12.0935546875, "right_height": 24.8, "left_height": 13.76}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 12.1865625, "right_height": 26.52, "left_height": 14.88}, {"n": 1024, "probability": 0.97, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 16.6816796875, "right_height": 11.52, "left_height": 23.08}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 11.2178125, "right_height": 6.52, "left_height": 6.32}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 10.3484375, "right_height": 9.6, "left_height": 9.6}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 11.341484375, "right_height": 9.6, "left_height": 7.4}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 45.8534765625, "right_height": 149.92, "left_height": 2.44}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 45.9403515625, "right_height": 153.0, "left_height": 2.48}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 18.12375, "right_height": 34.12, "left_height": 20.96}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 47.0064453125, "right_height": 3.28, "left_height": 152.36}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 45.930078125, "right_height": 3.08, "left_height": 151.8}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 18.17875, "right_height": 21.68, "left_height": 35.16}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 370.532265625, "right_height": 1.2, "left_height": 0.8}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 46.068984375, "right_height": 3.92, "left_height": 2.6}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 32.1166796875, "right_height": 4.88, "left_height": 3.96}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 12.4813671875, "right_height": 36.08, "left_height": 11.84}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 12.262734375, "right_height": 34.48, "left_height": 11.32}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 20.856796875, "right_height": 15.32, "left_height": 30.36}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 12.965390625, "right_height": 42.52, "left_height": 5.2}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 14.958125, "right_height": 49.64, "left_height": 6.24}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 14.6226953125, "right_height": 29.64, "left_height": 5.68}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 12.09625, "right_height": 36.84, "left_height": 10.32}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 12.1369921875, "right_height": 37.6, "left_height": 11.4}, {"n": 1024, "probability": 0.98, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 15.302890625, "right_height": 15.4, "left_height": 18.24}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 11.0536328125, "right_height": 5.72, "left_height": 6.64}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 10.4267578125, "right_height": 9.32, "left_height": 8.56}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 11.204140625, "right_height": 6.68, "left_height": 8.0}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 78.161796875, "right_height": 239.96, "left_height": 2.2}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 78.1871484375, "right_height": 240.12, "left_height": 2.44}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 16.2578125, "right_height": 67.64, "left_height": 11.84}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 78.4421875, "right_height": 2.8, "left_height": 238.96}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 78.0009765625, "right_height": 2.44, "left_height": 241.6}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 16.882890625, "right_height": 10.72, "left_height": 70.28}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 376.8859375, "right_height": 1.44, "left_height": 0.92}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 78.3191796875, "right_height": 3.76, "left_height": 2.4}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 64.679375, "right_height": 3.44, "left_height": 3.72}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 17.350078125, "right_height": 70.4, "left_height": 7.12}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 16.934140625, "right_height": 69.6, "left_height": 6.64}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 14.9201953125, "right_height": 28.48, "left_height": 16.28}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 19.585859375, "right_height": 74.96, "left_height": 4.64}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 20.24515625, "right_height": 78.6, "left_height": 6.0}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 14.0785546875, "right_height": 38.24, "left_height": 4.84}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 17.283828125, "right_height": 70.12, "left_height": 6.12}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 17.3378125, "right_height": 71.36, "left_height": 6.72}, {"n": 1024, "probability": 0.99, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 13.4990625, "right_height": 31.04, "left_height": 11.8}]

==> python/data/random-process.json <==
[1000, {"0.8": [[4, 2.703, 1000], [5, 3.304, 1000], [6, 3.89, 1000], [7, 4.547, 1000], [8, 5.111, 1000], [9, 5.691, 1000], [10, 6.305, 1000], [11, 6.944, 1000], [12, 7.555, 1000], [13, 8.184, 1000], [14, 8.768, 1000], [15, 9.364, 1000], [16, 9.922, 1000], [17, 10.499, 1000], [18, 11.078, 1000], [19, 11.688, 1000], [20, 12.306, 1000], [22, 13.538, 1000], [24, 14.742, 1000], [26, 15.986, 1000], [28, 17.16, 1000], [30, 18.32, 1000], [32, 19.496, 1000], [34, 20.748, 1000], [36, 21.918, 1000], [38, 23.072, 1000], [40, 24.29, 1000], [43, 26.13, 1000], [46, 28.026, 1000], [49, 29.81, 1000], [52, 31.632, 1000], [55, 33.392, 1000], [58, 35.2, 1000], [61, 37.006, 1000], [65, 39.336, 1000], [69, 41.778, 1000], [73, 44.23, 1000], [77, 46.608, 1000], [81, 48.906, 1000], [86, 51.972, 1000], [91, 54.898, 1000], [96, 57.936, 1000], [101, 60.928, 1000], [107, 64.616, 1000], [113, 68.184, 1000], [119, 71.702, 1000], [125, 75.34, 1000], [132, 79.658, 1000], [139, 83.854, 1000], [146, 88.048, 1000], [154, 92.906, 1000], [162, 97.842, 1000], [171, 103.294, 1000], [180, 108.73, 1000], [190, 114.714, 1000], [200, 120.74, 1000], [211, 127.41, 1000], [222, 133.932, 1000], [234, 141.094, 1000], [246, 148.286, 1000], [259, 155.994, 1000], [272, 163.828, 1000], [286, 172.224, 1000], [301, 181.282, 1000], [317, 190.866, 1000], [333, 200.528, 1000], [350, 210.706, 1000], [368, 221.464, 1000], [387, 232.87, 1000], [407, 244.86, 1000], [428, 257.572, 1000], [450, 270.66, 1000], [473, 284.368, 1000], [497, 298.842, 1000], [522, 313.946, 1000], [549, 330.224, 1000], [577, 346.87, 1000], [606, 364.242, 1000], [637, 382.726, 1000], [669, 401.876, 1000], [703, 422.236, 1000], [739, 443.774, 1000], [776, 465.698, 1000], [815, 489.218, 1000], [856, 513.878, 1000], [899, 539.434, 1000], [944, 566.576, 1000], [992, 595.566, 1000], [1042, 625.634, 1000], [1095, 657.36, 1000], [1150, 690.42, 1000], [1208, 725.378, 1000], [1269, 762.036, 1000], [1333, 800.324, 1000], [1400, 840.59, 1000], [1471, 883.24, 1000], [1545, 927.88, 1000], [1623, 974.29, 1000], [1705, 1023.284, 1000], [1791, 1075.032, 1000], [1881, 1128.912, 1000], [1976, 1185.964, 1000], [2075, 1245.19, 1000], [2179, 1307.356, 1000], [2288, 1372.6, 1000], [2403, 1441.508, 1000], [2524, 1513.732, 1000], [2651, 1589.666, 1000], [2784, 1669.182, 1000], [2924, 1753.128, 1000], [3071, 1841.724, 1000], [3225, 1934.444, 1000], [3387, 2031.814, 1000], [3557, 2134.18, 1000], [3735, 2241.202, 1000], [3922, 2353.216, 1000], [4119, 2471.654, 1000], [4325, 2595.142, 1000], [4542, 2725.24, 1000], [4770, 2862.528, 1000], [5009, 3005.294, 1000], [5260, 3156.174, 1000], [5524, 3314.284, 1000], [5801, 3480.93, 1000], [6092, 3655.932, 1000], [6397, 3839.114, 1000], [6717, 4030.64, 1000], [7053, 4232.246, 1000], [7406, 4444.804, 1000], [7777, 4668.212, 1000], [8166, 4901.248, 1000], [8575, 5146.308, 1000], [9004, 5403.88, 1000], [9455, 5674.09, 1000], [9928, 5957.48, 1000], [10425, 6255.066, 1000], [10947, 6568.492, 1000], [11495, 6897.054, 1000], [12070, 7241.772, 1000], [12674, 7604.798, 1000], [13308, 7985.366, 1000], [13974, 8384.468, 1000], [14673, 8803.044, 1000], [15407, 9242.4, 1000], [16178, 9705.288, 1000], [16987, 10191.982, 1000], [17837, 10703.146, 1000], [18729, 11238.288, 1000], [19666, 11801.3, 1000], [20650, 12393.378, 1000], [21683, 13011.868, 1000], [22768, 13662.618, 1000], [23907, 14344.978, 1000], [25103, 15064.458, 1000], [26359, 15818.262, 1000], [27677, 16608.152, 1000], [29061, 17436.052, 1000], [30515, 18308.978, 1000], [32041, 19225.622, 1000], [33644, 20185.666, 1000], [35327, 21194.702, 1000], [37094, 22254.23, 1000], [38949, 23367.24, 1000], [40897, 24534.982, 1000], [42942, 25760.4, 1000], [45090, 27048.248, 1000], [47345, 28400.722, 1000], [49713, 29821.154, 1000], [52199, 31312.894, 1000], [54809, 32880.758, 1000], [57550, 34525.55, 1000], [60428, 36251.122, 1000], [63450, 38065.084, 1000], [66623, 39968.822, 1000], [69955, 41967.098, 1000], [73453, 44063.464, 1000], [77126, 46266.27, 1000], [80983, 48581.784, 1000], [85033, 51012.46, 1000], [89285, 53561.914, 1000], [93750, 56238.824, 1000], [98438, 59050.104, 1000], [103360, 62003.62, 1000], [108529, 65106.034, 1000], [113956, 68362.95, 1000], [119654, 71783.074, 1000], [125637, 75371.7, 1000], [131919, 79142.298, 1000], [138515, 83100.546, 1000], [145441, 87253.468, 1000], [152714, 91618.082, 1000], [160350, 96200.832, 1000], [168368, 101017.02, 1000], [176787, 106072.002, 1000], [185627, 111378.814, 1000], [194909, 116949.862, 1000], [204655, 122795.192, 1000], [214888, 128934.674, 1000], [225633, 135382.444, 1000], [236915, 142147.942, 1000], [248761, 149259.39, 1000], [261200, 156724.438, 1000], [274261, 164561.946, 1000], [287975, 172789.77, 1000], [302374, 181431.826, 1000], [317493, 190505.612, 1000], [333368, 200025.282, 1000], [350037, 210029.868, 1000], [367539, 220528.222, 1000], [385916, 231546.924, 1000], [405212, 243119.114, 1000], [425473, 255277.08, 1000], [446747, 268041.16, 1000], [469085, 281443.168, 1000], [492540, 295512.174, 1000], [517168, 310292.758, 1000], [543027, 325801.066, 1000], [570179, 342093.39, 1000], [598688, 359201.626, 1000], [628623, 377164.234, 1000], [660055, 396026.582, 1000], [693058, 415823.798, 1000], [727711, 436608.308, 1000], [764097, 458427.324, 1000], [802302, 481352.562, 1000], [842418, 505418.748, 1000], [884539, 530687.122, 1000], [928766, 557222.252, 1000], [975205, 585082.472, 1000], [1023966, 614343.268, 1000], [1075165, 645062.04, 1000], [1128924, 677318.038, 1000], [1185371, 711200.67, 1000], [1244640, 746748.466, 1000], [1306873, 784094.444, 1000], [1372217, 823301.126, 1000], [1440828, 864473.13, 1000], [1512870, 907699.866, 1000], [1588514, 953079.792, 1000], [1667940, 1000734.714, 1000], [1751338, 1050780.926, 1000], [1838905, 1103318.432, 1000], [1930851, 1158500.094, 1000], [2027394, 1216417.896, 1000], [2128764, 1277241.748, 1000], [2235203, 1341100.066, 1000], [2346964, 1408158.668, 1000], [2464313, 1478573.056, 1000], [2587529, 1552493.188, 1000], [2716906, 1630112.13, 1000], [2852752, 1711615.674, 1000], [2995390, 1797193.464, 1000], [3145160, 1887073.906, 1000], [3302419, 1981422.482, 1000], [3467540, 2080488.498, 1000], [3640918, 2184508.144, 1000], [3822964, 2293761.558, 1000], [4014113, 2408439.336, 1000], [4214819, 2528858.056, 1000], [4425560, 2655296.162, 1000], [4646839, 2788042.274, 1000], [4879181, 2927431.484, 1000], [5123141, 3073806.274, 1000], [5379299, 3227502.676, 1000], [5648264, 3388872.216, 1000], [5930678, 3558316.7, 1000], [6227212, 3736214.224, 1000], [6538573, 3923049.722, 1000], [6865502, 4119185.32, 1000], [7208778, 4325137.58, 1000], [7569217, 4541381.39, 1000], [7947678, 4768464.79, 1000], [8345062, 5006889.294, 1000], [8762316, 5257244.794, 1000], [9200432, 5520131.552, 1000], [9660454, 5796132.506, 1000]], "0.6": [[4, 1.609, 1000], [5, 1.921, 1000], [6, 2.193, 1000], [7, 2.411, 1000], [8, 2.691, 1000], [9, 2.912, 1000], [10, 3.167, 1000], [11, 3.425, 1000], [12, 3.68, 1000], [13, 3.879, 1000], [14, 4.126, 1000], [15, 4.399, 1000], [16, 4.63, 1000], [17, 4.822, 1000], [18, 5.086, 1000], [19, 5.274, 1000], [20, 5.482, 1000], [22, 5.905, 1000], [24, 6.406, 1000], [26, 6.807, 1000], [28, 7.193, 1000], [30, 7.655, 1000], [32, 8.122, 1000], [34, 8.451, 1000], [36, 8.852, 1000], [38, 9.28, 1000], [40, 9.647, 1000], [43, 10.201, 1000], [46, 10.843, 1000], [49, 11.457, 1000], [52, 12.058, 1000], [55, 12.639, 1000], [58, 13.238, 1000], [61, 13.898, 1000], [65, 14.799, 1000], [69, 15.594, 1000], [73, 16.42, 1000], [77, 17.254, 1000], [81, 18.158, 1000], [86, 19.116, 1000], [91, 20.087, 1000], [96, 21.065, 1000], [101, 22.088, 1000], [107, 23.289, 1000], [113, 24.461, 1000], [119, 25.684, 1000], [125, 26.892, 1000], [132, 28.351, 1000], [139, 29.834, 1000], [146, 31.227, 1000], [154, 32.82, 1000], [162, 34.568, 1000], [171, 36.463, 1000], [180, 38.207, 1000], [190, 40.141, 1000], [200, 42.161, 1000], [211, 44.343, 1000], [222, 46.693, 1000], [234, 49.159, 1000], [246, 51.52, 1000], [259, 54.182, 1000], [272, 56.829, 1000], [286, 59.591, 1000], [301, 62.609, 1000], [317, 65.905, 1000], [333, 69.181, 1000], [350, 72.581, 1000], [368, 76.185, 1000], [387, 79.677, 1000], [407, 83.775, 1000], [428, 87.971, 1000], [450, 92.293, 1000], [473, 96.777, 1000], [497, 101.727, 1000], [522, 106.667, 1000], [549, 112.259, 1000], [577, 117.937, 1000], [606, 123.619, 1000], [637, 129.855, 1000], [669, 136.443, 1000], [703, 143.169, 1000], [739, 150.257, 1000], [776, 157.705, 1000], [815, 165.203, 1000], [856, 173.313, 1000], [899, 181.891, 1000], [944, 190.773, 1000], [992, 200.645, 1000], [1042, 210.459, 1000], [1095, 220.871, 1000], [1150, 231.759, 1000], [1208, 243.223, 1000], [1269, 255.083, 1000], [1333, 267.891, 1000], [1400, 281.157, 1000], [1471, 295.383, 1000], [1545, 310.235, 1000], [1623, 325.415, 1000], [1705, 341.809, 1000], [1791, 358.765, 1000], [1881, 376.397, 1000], [1976, 395.367, 1000], [2075, 415.317, 1000], [2179, 435.905, 1000], [2288, 457.551, 1000], [2403, 480.601, 1000], [2524, 504.841, 1000], [2651, 530.843, 1000], [2784, 556.927, 1000], [2924, 584.859, 1000], [3071, 614.415, 1000], [3225, 645.657, 1000], [3387, 678.379, 1000], [3557, 712.433, 1000], [3735, 747.833, 1000], [3922, 784.887, 1000], [4119, 824.751, 1000], [4325, 866.363, 1000], [4542, 909.349, 1000], [4770, 955.473, 1000], [5009, 1003.033, 1000], [5260, 1053.297, 1000], [5524, 1106.033, 1000], [5801, 1161.469, 1000], [6092, 1219.249, 1000], [6397, 1279.917, 1000], [6717, 1344.033, 1000], [7053, 1410.733, 1000], [7406, 1480.809, 1000], [7777, 1555.085, 1000], [8166, 1632.697, 1000], [8575, 1714.269, 1000], [9004, 1800.199, 1000], [9455, 1890.311, 1000], [9928, 1984.185, 1000], [10425, 2082.971, 1000], [10947, 2187.377, 1000], [11495, 2298.069, 1000], [12070, 2412.155, 1000], [12674, 2533.393, 1000], [13308, 2659.829, 1000], [13974, 2792.667, 1000], [14673, 2932.243, 1000], [15407, 3077.555, 1000], [16178, 3230.711, 1000], [16987, 3390.475, 1000], [17837, 3560.555, 1000], [18729, 3740.247, 1000], [19666, 3927.687, 1000], [20650, 4124.729, 1000], [21683, 4331.475, 1000], [22768, 4548.117, 1000], [23907, 4774.767, 1000], [25103, 5012.645, 1000], [26359, 5265.117, 1000], [27677, 5530.179, 1000], [29061, 5806.405, 1000], [30515, 6098.267, 1000], [32041, 6403.453, 1000], [33644, 6723.385, 1000], [35327, 7057.583, 1000], [37094, 7411.359, 1000], [38949, 7781.243, 1000], [40897, 8169.491, 1000], [42942, 8576.987, 1000], [45090, 9005.797, 1000], [47345, 9457.861, 1000], [49713, 9933.921, 1000], [52199, 10432.361, 1000], [54809, 10953.219, 1000], [57550, 11501.543, 1000], [60428, 12076.537, 1000], [63450, 12681.211, 1000], [66623, 13314.845, 1000], [69955, 13982.269, 1000], [73453, 14680.835, 1000], [77126, 15416.649, 1000], [80983, 16187.403, 1000], [85033, 16996.445, 1000], [89285, 17848.175, 1000], [93750, 18742.399, 1000], [98438, 19680.229, 1000], [103360, 20664.675, 1000], [108529, 21694.731, 1000], [113956, 22777.463, 1000], [119654, 23916.907, 1000], [125637, 25113.119, 1000], [131919, 26369.137, 1000], [138515, 27685.843, 1000], [145441, 29072.933, 1000], [152714, 30530.167, 1000], [160350, 32058.913, 1000], [168368, 33660.855, 1000], [176787, 35343.591, 1000], [185627, 37107.221, 1000], [194909, 38963.677, 1000], [204655, 40919.559, 1000], [214888, 42964.823, 1000], [225633, 45113.285, 1000], [236915, 47369.097, 1000], [248761, 49739.407, 1000], [261200, 52230.653, 1000], [274261, 54849.185, 1000], [287975, 57594.343, 1000], [302374, 60477.569, 1000], [317493, 63502.353, 1000], [333368, 66675.193, 1000], [350037, 70007.817, 1000], [367539, 73514.049, 1000], [385916, 77193.939, 1000], [405212, 81059.165, 1000], [425473, 85108.789, 1000], [446747, 89360.397, 1000], [469085, 93828.929, 1000], [492540, 98524.967, 1000], [517168, 103458.131, 1000], [543027, 108622.313, 1000], [570179, 114053.781, 1000], [598688, 119750.637, 1000], [628623, 125735.197, 1000], [660055, 132019.811, 1000], [693058, 138626.469, 1000], [727711, 145550.747, 1000], [764097, 152830.289, 1000], [802302, 160471.389, 1000], [842418, 168496.059, 1000], [884539, 176915.739, 1000], [928766, 185768.147, 1000], [975205, 195056.039, 1000], [1023966, 204802.609, 1000], [1075165, 215038.483, 1000], [1128924, 225790.237, 1000], [1185371, 237085.049, 1000], [1244640, 248932.747, 1000], [1306873, 261351.107, 1000], [1372217, 274420.385, 1000], [1440828, 288151.475, 1000], [1512870, 302557.445, 1000], [1588514, 317700.905, 1000], [1667940, 333582.865, 1000], [1751338, 350262.115, 1000], [1838905, 367774.827, 1000], [1930851, 386162.975, 1000], [2027394, 405474.647, 1000], [2128764, 425739.781, 1000], [2235203, 447034.941, 1000], [2346964, 469388.565, 1000], [2464313, 492848.879, 1000], [2587529, 517475.947, 1000], [2716906, 543362.377, 1000], [2852752, 570516.711, 1000], [2995390, 599027.423, 1000], [3145160, 628972.213, 1000], [3302419, 660436.149, 1000], [3467540, 693480.687, 1000], [3640918, 728145.803, 1000], [3822964, 764559.461, 1000], [4014113, 802787.335, 1000], [4214819, 842917.377, 1000], [4425560, 885047.491, 1000], [4646839, 929288.769, 1000], [4879181, 975773.141, 1000], [5123141, 1024560.791, 1000], [5379299, 1075775.275, 1000], [5648264, 1129564.433, 1000], [5930678, 1186035.181, 1000], [6227212, 1245345.221, 1000], [6538573, 1307607.017, 1000], [6865502, 1372981.975, 1000], [7208778, 1441639.375, 1000], [7569217, 1513722.373, 1000], [7947678, 1589424.451, 1000], [8345062, 1668912.801, 1000], [8762316, 1752354.275, 1000], [9200432, 1839957.037, 1000], [9660454, 1931887.951, 1000]], "0.52": [[4, 1.189, 1000], [5, 1.416, 1000], [6, 1.58, 1000], [7, 1.767, 1000], [8, 1.913, 1000], [9, 2.052, 1000], [10, 2.175, 1000], [11, 2.374, 1000], [12, 2.492, 1000], [13, 2.649, 1000], [14, 2.78, 1000], [15, 2.862, 1000], [16, 2.97, 1000], [17, 3.115, 1000], [18, 3.237, 1000], [19, 3.312, 1000], [20, 3.44, 1000], [22, 3.608, 1000], [24, 3.846, 1000], [26, 4.012, 1000], [28, 4.22, 1000], [30, 4.414, 1000], [32, 4.608, 1000], [34, 4.813, 1000], [36, 4.973, 1000], [38, 5.178, 1000], [40, 5.312, 1000], [43, 5.566, 1000], [46, 5.826, 1000], [49, 6.061, 1000], [52, 6.2, 1000], [55, 6.445, 1000], [58, 6.742, 1000], [61, 6.913, 1000], [65, 7.229, 1000], [69, 7.447, 1000], [73, 7.785, 1000], [77, 7.951, 1000], [81, 8.255, 1000], [86, 8.547, 1000], [91, 8.853, 1000], [96, 9.117, 1000], [101, 9.496, 1000], [107, 9.802, 1000], [113, 10.29, 1000], [119, 10.771, 1000], [125, 11.253, 1000], [132, 11.67, 1000], [139, 12.017, 1000], [146, 12.38, 1000], [154, 12.752, 1000], [162, 13.257, 1000], [171, 13.77, 1000], [180, 14.235, 1000], [190, 14.787, 1000], [200, 15.347, 1000], [211, 15.761, 1000], [222, 16.085, 1000], [234, 16.731, 1000], [246, 17.353, 1000], [259, 17.931, 1000], [272, 18.539, 1000], [286, 19.311, 1000], [301, 19.848, 1000], [317, 20.659, 1000], [333, 21.505, 1000], [350, 21.968, 1000], [368, 22.811, 1000], [387, 23.974, 1000], [407, 24.847, 1000], [428, 25.976, 1000], [450, 26.951, 1000], [473, 28.16, 1000], [497, 28.979, 1000], [522, 30.263, 1000], [549, 31.567, 1000], [577, 33.064, 1000], [606, 34.524, 1000], [637, 35.983, 1000], [669, 37.243, 1000], [703, 38.824, 1000], [739, 40.607, 1000], [776, 42.141, 1000], [815, 43.798, 1000], [856, 45.608, 1000], [899, 47.646, 1000], [944, 49.436, 1000], [992, 51.456, 1000], [1042, 53.186, 1000], [1095, 55.439, 1000], [1150, 57.576, 1000], [1208, 60.115, 1000], [1269, 62.63, 1000], [1333, 65.533, 1000], [1400, 68.308, 1000], [1471, 70.895, 1000], [1545, 73.733, 1000], [1623, 76.686, 1000], [1705, 79.975, 1000], [1791, 83.438, 1000], [1881, 86.688, 1000], [1976, 90.221, 1000], [2075, 93.975, 1000], [2179, 98.425, 1000], [2288, 102.722, 1000], [2403, 107.69, 1000], [2524, 112.516, 1000], [2651, 117.941, 1000], [2784, 123.751, 1000], [2924, 129.713, 1000], [3071, 135.776, 1000], [3225, 142.227, 1000], [3387, 148.646, 1000], [3557, 155.414, 1000], [3735, 162.768, 1000], [3922, 170.271, 1000], [4119, 177.669, 1000], [4325, 186.071, 1000], [4542, 194.025, 1000], [4770, 203.224, 1000], [5009, 212.724, 1000], [5260, 222.542, 1000], [5524, 232.234, 1000], [5801, 243.72, 1000], [6092, 255.316, 1000], [6397, 267.752, 1000], [6717, 280.842, 1000], [7053, 294.482, 1000], [7406, 310.606, 1000], [7777, 325.934, 1000], [8166, 342.376, 1000], [8575, 358.792, 1000], [9004, 376.664, 1000], [9455, 394.496, 1000], [9928, 413.138, 1000], [10425, 432.948, 1000], [10947, 453.522, 1000], [11495, 476.456, 1000], [12070, 499.444, 1000], [12674, 522.766, 1000], [13308, 548.784, 1000], [13974, 574.64, 1000], [14673, 603.098, 1000], [15407, 631.29, 1000], [16178, 661.474, 1000], [16987, 692.656, 1000], [17837, 727.942, 1000], [18729, 764.968, 1000], [19666, 803.112, 1000], [20650, 842.752, 1000], [21683, 884.582, 1000], [22768, 927.584, 1000], [23907, 973.16, 1000], [25103, 1021.324, 1000], [26359, 1071.288, 1000], [27677, 1124.312, 1000], [29061, 1180.648, 1000], [30515, 1240.11, 1000], [32041, 1300.876, 1000], [33644, 1366.392, 1000], [35327, 1432.564, 1000], [37094, 1499.884, 1000], [38949, 1570.84, 1000], [40897, 1646.228, 1000], [42942, 1728.234, 1000], [45090, 1814.388, 1000], [47345, 1906.618, 1000], [49713, 2000.458, 1000], [52199, 2102.188, 1000], [54809, 2204.574, 1000], [57550, 2314.042, 1000], [60428, 2431.522, 1000], [63450, 2549.836, 1000], [66623, 2676.852, 1000], [69955, 2811.464, 1000], [73453, 2949.538, 1000], [77126, 3099.742, 1000], [80983, 3255.362, 1000], [85033, 3417.014, 1000], [89285, 3585.006, 1000], [93750, 3764.294, 1000], [98438, 3953.832, 1000], [103360, 4151.316, 1000], [108529, 4359.448, 1000], [113956, 4578.686, 1000], [119654, 4803.592, 1000], [125637, 5042.14, 1000], [131919, 5293.192, 1000], [138515, 5557.066, 1000], [145441, 5837.212, 1000], [152714, 6132.674, 1000], [160350, 6436.704, 1000], [168368, 6757.502, 1000], [176787, 7096.688, 1000], [185627, 7448.972, 1000], [194909, 7822.342, 1000], [204655, 8209.752, 1000], [214888, 8617.186, 1000], [225633, 9045.346, 1000], [236915, 9493.658, 1000], [248761, 9973.684, 1000], [261200, 10470.336, 1000], [274261, 10993.106, 1000], [287975, 11541.336, 1000], [302374, 12120.946, 1000], [317493, 12723.582, 1000], [333368, 13359.396, 1000], [350037, 14023.402, 1000], [367539, 14715.654, 1000], [385916, 15448.356, 1000], [405212, 16213.718, 1000], [425473, 17025.22, 1000], [446747, 17866.592, 1000], [469085, 18755.192, 1000], [492540, 19690.67, 1000], [517168, 20672.316, 1000], [543027, 21713.87, 1000], [570179, 22795.584, 1000], [598688, 23930.964, 1000], [628623, 25131.314, 1000], [660055, 26375.878, 1000], [693058, 27688.052, 1000], [727711, 29069.096, 1000], [764097, 30525.578, 1000], [802302, 32067.784, 1000], [842418, 33670.092, 1000], [884539, 35356.492, 1000], [928766, 37123.816, 1000], [975205, 38983.912, 1000], [1023966, 40940.238, 1000], [1075165, 42985.462, 1000], [1128924, 45133.58, 1000], [1185371, 47385.87, 1000], [1244640, 49750.712, 1000], [1306873, 52238.366, 1000], [1372217, 54850.924, 1000], [1440828, 57596.852, 1000], [1512870, 60460.444, 1000], [1588514, 63489.04, 1000], [1667940, 66664.5, 1000], [1751338, 69988.644, 1000], [1838905, 73479.314, 1000], [1930851, 77168.34, 1000], [2027394, 81034.904, 1000], [2128764, 85096.534, 1000], [2235203, 89343.09, 1000], [2346964, 93817.374, 1000], [2464313, 98508.73, 1000], [2587529, 103451.176, 1000], [2716906, 108611.47, 1000], [2852752, 114050.452, 1000], [2995390, 119760.672, 1000], [3145160, 125751.734, 1000], [3302419, 132052.472, 1000], [3467540, 138653.85, 1000], [3640918, 145591.786, 1000], [3822964, 152876.644, 1000], [4014113, 160509.526, 1000], [4214819, 168560.174, 1000], [4425560, 177005.354, 1000], [4646839, 185835.706, 1000], [4879181, 195123.904, 1000], [5123141, 204886.082, 1000], [5379299, 215118.704, 1000], [5648264, 225860.026, 1000], [5930678, 237178.276, 1000], [6227212, 249039.414, 1000], [6538573, 261468.97, 1000], [6865502, 274532.566, 1000], [7208778, 288268.114, 1000], [7569217, 302675.274, 1000], [7947678, 317824.188, 1000], [8345062, 333694.576, 1000], [8762316, 350390.552, 1000], [9200432, 367920.362, 1000], [9660454, 386308.098, 1000]], "0.51": [[4, 1.255, 1000], [5, 1.461, 1000], [6, 1.636, 1000], [7, 1.778, 1000], [8, 1.931, 1000], [9, 2.045, 1000], [10, 2.179, 1000], [11, 2.292, 1000], [12, 2.426, 1000], [13, 2.561, 1000], [14, 2.651, 1000], [15, 2.729, 1000], [16, 2.814, 1000], [17, 2.869, 1000], [18, 2.933, 1000], [19, 3.062, 1000], [20, 3.212, 1000], [22, 3.435, 1000], [24, 3.655, 1000], [26, 3.866, 1000], [28, 3.969, 1000], [30, 4.123, 1000], [32, 4.24, 1000], [34, 4.431, 1000], [36, 4.577, 1000], [38, 4.699, 1000], [40, 4.83, 1000], [43, 5.035, 1000], [46, 5.172, 1000], [49, 5.321, 1000], [52, 5.437, 1000], [55, 5.64, 1000], [58, 5.88, 1000], [61, 6.06, 1000], [65, 6.278, 1000], [69, 6.51, 1000], [73, 6.819, 1000], [77, 7.101, 1000], [81, 7.295, 1000], [86, 7.586, 1000], [91, 7.769, 1000], [96, 8.122, 1000], [101, 8.39, 1000], [107, 8.571, 1000], [113, 8.921, 1000], [119, 9.165, 1000], [125, 9.479, 1000], [132, 9.927, 1000], [139, 10.35, 1000], [146, 10.661, 1000], [154, 10.963, 1000], [162, 11.383, 1000], [171, 11.799, 1000], [180, 12.196, 1000], [190, 12.466, 1000], [200, 12.859, 1000], [211, 13.437, 1000], [222, 13.879, 1000], [234, 14.415, 1000], [246, 14.898, 1000], [259, 15.482, 1000], [272, 15.936, 1000], [286, 16.319, 1000], [301, 16.686, 1000], [317, 17.205, 1000], [333, 17.642, 1000], [350, 18.285, 1000], [368, 18.915, 1000], [387, 19.408, 1000], [407, 20.218, 1000], [428, 20.705, 1000], [450, 21.348, 1000], [473, 21.777, 1000], [497, 22.395, 1000], [522, 23.183, 1000], [549, 24.002, 1000], [577, 24.872, 1000], [606, 25.117, 1000], [637, 26.273, 1000], [669, 27.138, 1000], [703, 28.268, 1000], [739, 29.311, 1000], [776, 30.242, 1000], [815, 31.294, 1000], [856, 32.439, 1000], [899, 33.575, 1000], [944, 34.889, 1000], [992, 36.363, 1000], [1042, 37.438, 1000], [1095, 38.531, 1000], [1150, 39.851, 1000], [1208, 41.307, 1000], [1269, 42.912, 1000], [1333, 44.254, 1000], [1400, 45.69, 1000], [1471, 48.039, 1000], [1545, 49.708, 1000], [1623, 50.956, 1000], [1705, 52.912, 1000], [1791, 55.032, 1000], [1881, 57.13, 1000], [1976, 59.169, 1000], [2075, 61.934, 1000], [2179, 64.327, 1000], [2288, 66.541, 1000], [2403, 69.5, 1000], [2524, 72.164, 1000], [2651, 74.323, 1000], [2784, 77.735, 1000], [2924, 79.944, 1000], [3071, 82.991, 1000], [3225, 85.978, 1000], [3387, 89.322, 1000], [3557, 93.446, 1000], [3735, 97.055, 1000], [3922, 101.436, 1000], [4119, 105.927, 1000], [4325, 110.182, 1000], [4542, 114.529, 1000], [4770, 118.753, 1000], [5009, 122.812, 1000], [5260, 127.749, 1000], [5524, 132.501, 1000], [5801, 136.453, 1000], [6092, 141.613, 1000], [6397, 148.117, 1000], [6717, 154.658, 1000], [7053, 161.444, 1000], [7406, 168.027, 1000], [7777, 175.357, 1000], [8166, 183.302, 1000], [8575, 191.971, 1000], [9004, 200.709, 1000], [9455, 210.466, 1000], [9928, 220.57, 1000], [10425, 230.49, 1000], [10947, 241.642, 1000], [11495, 252.632, 1000], [12070, 263.314, 1000], [12674, 275.363, 1000], [13308, 288.925, 1000], [13974, 302.177, 1000], [14673, 317.111, 1000], [15407, 331.919, 1000], [16178, 347.553, 1000], [16987, 361.687, 1000], [17837, 379.922, 1000], [18729, 397.768, 1000], [19666, 417.43, 1000], [20650, 438.114, 1000], [21683, 457.286, 1000], [22768, 476.84, 1000], [23907, 500.454, 1000], [25103, 523.506, 1000], [26359, 547.784, 1000], [27677, 577.765, 1000], [29061, 605.529, 1000], [30515, 635.83, 1000], [32041, 666.566, 1000], [33644, 697.238, 1000], [35327, 731.262, 1000], [37094, 763.638, 1000], [38949, 800.354, 1000], [40897, 841.728, 1000], [42942, 883.924, 1000], [45090, 925.38, 1000], [47345, 970.816, 1000], [49713, 1016.914, 1000], [52199, 1066.098, 1000], [54809, 1120.33, 1000], [57550, 1174.668, 1000], [60428, 1231.926, 1000], [63450, 1293.3, 1000], [66623, 1357.13, 1000], [69955, 1424.066, 1000], [73453, 1495.224, 1000], [77126, 1563.354, 1000], [80983, 1639.748, 1000], [85033, 1721.714, 1000], [89285, 1808.322, 1000], [93750, 1896.302, 1000], [98438, 1985.146, 1000], [103360, 2085.792, 1000], [108529, 2188.366, 1000], [113956, 2298.25, 1000], [119654, 2412.888, 1000], [125637, 2535.488, 1000], [131919, 2663.414, 1000], [138515, 2795.666, 1000], [145441, 2934.618, 1000], [152714, 3079.898, 1000], [160350, 3234.634, 1000], [168368, 3394.37, 1000], [176787, 3562.034, 1000], [185627, 3739.31, 1000], [194909, 3922.774, 1000], [204655, 4120.17, 1000], [214888, 4322.13, 1000], [225633, 4537.458, 1000], [236915, 4767.868, 1000], [248761, 5005.212, 1000], [261200, 5250.49, 1000], [274261, 5512.276, 1000], [287975, 5786.884, 1000], [302374, 6077.978, 1000], [317493, 6381.524, 1000], [333368, 6704.306, 1000], [350037, 7039.31, 1000], [367539, 7395.42, 1000], [385916, 7760.604, 1000], [405212, 8144.144, 1000], [425473, 8549.362, 1000], [446747, 8973.478, 1000], [469085, 9423.298, 1000], [492540, 9891.77, 1000], [517168, 10387.354, 1000], [543027, 10908.974, 1000], [570179, 11453.874, 1000], [598688, 12026.118, 1000], [628623, 12626.968, 1000], [660055, 13252.038, 1000], [693058, 13910.906, 1000], [727711, 14605.178, 1000], [764097, 15330.874, 1000], [802302, 16092.678, 1000], [842418, 16886.328, 1000], [884539, 17736.646, 1000], [928766, 18625.408, 1000], [975205, 19535.436, 1000], [1023966, 20504.364, 1000], [1075165, 21535.172, 1000], [1128924, 22625.92, 1000], [1185371, 23745.598, 1000], [1244640, 24933.988, 1000], [1306873, 26177.994, 1000], [1372217, 27493.642, 1000], [1440828, 28863.564, 1000], [1512870, 30300.104, 1000], [1588514, 31818.02, 1000], [1667940, 33397.14, 1000], [1751338, 35069.452, 1000], [1838905, 36831.738, 1000], [1930851, 38669.084, 1000], [2027394, 40592.824, 1000], [2128764, 42614.976, 1000], [2235203, 44732.82, 1000], [2346964, 46983.738, 1000], [2464313, 49319.116, 1000], [2587529, 51782.9, 1000], [2716906, 54344.566, 1000], [2852752, 57051.004, 1000], [2995390, 59896.046, 1000], [3145160, 62912.722, 1000], [3302419, 66062.924, 1000], [3467540, 69361.9, 1000], [3640918, 72835.884, 1000], [3822964, 76458.07, 1000], [4014113, 80291.918, 1000], [4214819, 84320.014, 1000], [4425560, 88533.686, 1000], [4646839, 92959.632, 1000], [4879181, 97577.094, 1000], [5123141, 102457.2, 1000], [5379299, 107582.14, 1000], [5648264, 112963.704, 1000], [5930678, 118616.02, 1000], [6227212, 124550.682, 1000], [6538573, 130782.584, 1000], [6865502, 137313.522, 1000], [7208778, 144217.116, 1000], [7569217, 151434.768, 1000], [7947678, 159035.828, 1000], [8345062, 167010.8, 1000], [8762316, 175349.282, 1000], [9200432, 184108.004, 1000], [9660454, 193306.556, 1000]], "0.5": [[4, 1.185, 1000], [5, 1.347, 1000], [6, 1.527, 1000], [7, 1.663, 1000], [8, 1.774, 1000], [9, 1.87, 1000], [10, 2.049, 1000], [11, 2.155, 1000], [12, 2.258, 1000], [13, 2.38, 1000], [14, 2.498, 1000], [15, 2.593, 1000], [16, 2.692, 1000], [17, 2.806, 1000], [18, 2.905, 1000], [19, 3.013, 1000], [20, 3.06, 1000], [22, 3.285, 1000], [24, 3.505, 1000], [26, 3.687, 1000], [28, 3.816, 1000], [30, 3.866, 1000], [32, 4.068, 1000], [34, 4.199, 1000], [36, 4.355, 1000], [38, 4.428, 1000], [40, 4.623, 1000], [43, 4.785, 1000], [46, 4.908, 1000], [49, 5.029, 1000], [52, 5.204, 1000], [55, 5.369, 1000], [58, 5.566, 1000], [61, 5.712, 1000], [65, 5.834, 1000], [69, 6.053, 1000], [73, 6.241, 1000], [77, 6.318, 1000], [81, 6.611, 1000], [86, 6.713, 1000], [91, 6.899, 1000], [96, 7.085, 1000], [101, 7.315, 1000], [107, 7.586, 1000], [113, 7.716, 1000], [119, 7.928, 1000], [125, 8.179, 1000], [132, 8.388, 1000], [139, 8.616, 1000], [146, 8.748, 1000], [154, 8.993, 1000], [162, 9.279, 1000], [171, 9.604, 1000], [180, 9.908, 1000], [190, 10.098, 1000], [200, 10.292, 1000], [211, 10.74, 1000], [222, 11.021, 1000], [234, 11.187, 1000], [246, 11.655, 1000], [259, 12.049, 1000], [272, 12.265, 1000], [286, 12.48, 1000], [301, 12.828, 1000], [317, 13.428, 1000], [333, 13.732, 1000], [350, 14.124, 1000], [368, 14.407, 1000], [387, 14.958, 1000], [407, 15.447, 1000], [428, 15.899, 1000], [450, 16.436, 1000], [473, 16.842, 1000], [497, 17.248, 1000], [522, 17.768, 1000], [549, 18.425, 1000], [577, 19.085, 1000], [606, 19.704, 1000], [637, 20.183, 1000], [669, 20.849, 1000], [703, 21.292, 1000], [739, 21.696, 1000], [776, 22.267, 1000], [815, 22.542, 1000], [856, 23.304, 1000], [899, 23.817, 1000], [944, 24.222, 1000], [992, 24.575, 1000], [1042, 25.051, 1000], [1095, 25.643, 1000], [1150, 26.094, 1000], [1208, 26.793, 1000], [1269, 27.357, 1000], [1333, 28.123, 1000], [1400, 28.82, 1000], [1471, 29.338, 1000], [1545, 29.534, 1000], [1623, 30.4, 1000], [1705, 31.73, 1000], [1791, 32.783, 1000], [1881, 33.857, 1000], [1976, 34.66, 1000], [2075, 35.676, 1000], [2179, 36.699, 1000], [2288, 37.795, 1000], [2403, 38.545, 1000], [2524, 39.463, 1000], [2651, 40.159, 1000], [2784, 41.743, 1000], [2924, 42.52, 1000], [3071, 43.683, 1000], [3225, 44.232, 1000], [3387, 45.668, 1000], [3557, 46.721, 1000], [3735, 47.83, 1000], [3922, 48.652, 1000], [4119, 49.1, 1000], [4325, 50.31, 1000], [4542, 52.043, 1000], [4770, 53.548, 1000], [5009, 56.079, 1000], [5260, 57.987, 1000], [5524, 58.889, 1000], [5801, 61.589, 1000], [6092, 63.156, 1000], [6397, 64.526, 1000], [6717, 65.449, 1000], [7053, 67.796, 1000], [7406, 68.987, 1000], [7777, 70.527, 1000], [8166, 72.969, 1000], [8575, 76.092, 1000], [9004, 77.99, 1000], [9455, 79.26, 1000], [9928, 80.825, 1000], [10425, 83.185, 1000], [10947, 84.478, 1000], [11495, 86.616, 1000], [12070, 90.756, 1000], [12674, 91.626, 1000], [13308, 94.088, 1000], [13974, 95.48, 1000], [14673, 98.3, 1000], [15407, 99.239, 1000], [16178, 102.168, 1000], [16987, 105.161, 1000], [17837, 107.144, 1000], [18729, 109.814, 1000], [19666, 111.965, 1000], [20650, 114.421, 1000], [21683, 116.532, 1000], [22768, 119.934, 1000], [23907, 123.395, 1000], [25103, 126.167, 1000], [26359, 130.392, 1000], [27677, 135.508, 1000], [29061, 138.231, 1000], [30515, 140.775, 1000], [32041, 144.719, 1000], [33644, 148.194, 1000], [35327, 151.804, 1000], [37094, 155.396, 1000], [38949, 159.059, 1000], [40897, 164.542, 1000], [42942, 170.041, 1000], [45090, 174.048, 1000], [47345, 179.024, 1000], [49713, 183.335, 1000], [52199, 187.603, 1000], [54809, 191.812, 1000], [57550, 197.555, 1000], [60428, 202.99, 1000], [63450, 208.057, 1000], [66623, 211.936, 1000], [69955, 218.454, 1000], [73453, 220.49, 1000], [77126, 224.513, 1000], [80983, 231.345, 1000], [85033, 237.183, 1000], [89285, 244.269, 1000], [93750, 252.263, 1000], [98438, 256.075, 1000], [103360, 260.69, 1000], [108529, 265.727, 1000], [113956, 272.751, 1000], [119654, 277.019, 1000], [125637, 284.52, 1000], [131919, 294.254, 1000], [138515, 295.477, 1000], [145441, 301.5, 1000], [152714, 311.448, 1000], [160350, 319.125, 1000], [168368, 326.335, 1000], [176787, 336.171, 1000], [185627, 341.36, 1000], [194909, 350.302, 1000], [204655, 359.794, 1000], [214888, 365.439, 1000], [225633, 377.033, 1000], [236915, 387.519, 1000], [248761, 398.792, 1000], [261200, 406.893, 1000], [274261, 412.349, 1000], [287975, 421.573, 1000], [302374, 431.796, 1000], [317493, 450.192, 1000], [333368, 468.352, 1000], [350037, 479.616, 1000], [367539, 491.412, 1000], [385916, 503.415, 1000], [405212, 520.356, 1000], [425473, 529.395, 1000], [446747, 541.884, 1000], [469085, 552.811, 1000], [492540, 558.072, 1000], [517168, 565.826, 1000], [543027, 578.127, 1000], [570179, 589.892, 1000], [598688, 604.254, 1000], [628623, 624.616, 1000], [660055, 644.863, 1000], [693058, 657.21, 1000], [727711, 665.575, 1000], [764097, 678.641, 1000], [802302, 699.738, 1000], [842418, 717.541, 1000], [884539, 733.352, 1000], [928766, 758.712, 1000], [975205, 780.459, 1000], [1023966, 801.963, 1000], [1075165, 824.888, 1000], [1128924, 845.721, 1000], [1185371, 869.384, 1000], [1244640, 887.296, 1000], [1306873, 906.426, 1000], [1372217, 923.461, 1000], [1440828, 952.441, 1000], [1512870, 975.347, 1000], [1588514, 980.824, 1000], [1667940, 1000.61, 1000], [1751338, 1038.042, 1000], [1838905, 1079.217, 1000], [1930851, 1107.332, 1000], [2027394, 1129.989, 1000], [2128764, 1157.645, 1000], [2235203, 1177.308, 1000], [2346964, 1209.062, 1000], [2464313, 1244.675, 1000], [2587529, 1288.094, 1000], [2716906, 1324.275, 1000], [2852752, 1374.407, 1000], [2995390, 1402.143, 1000], [3145160, 1452.397, 1000], [3302419, 1477.712, 1000], [3467540, 1512.856, 1000], [3640918, 1540.994, 1000], [3822964, 1588.204, 1000], [4014113, 1643.111, 1000], [4214819, 1671.596, 1000], [4425560, 1714.236, 1000], [4646839, 1740.252, 1000], [4879181, 1747.003, 1000], [5123141, 1777.15, 1000], [5379299, 1833.595, 1000], [5648264, 1869.073, 1000], [5930678, 1920.517, 1000], [6227212, 1983.206, 1000], [6538573, 2022.814, 1000], [6865502, 2068.58, 1000], [7208778, 2126.542, 1000], [7569217, 2168.872, 1000], [7947678, 2233.598, 1000], [8345062, 2280.897, 1000], [8762316, 2331.727, 1000], [9200432, 2374.847, 1000], [9660454, 2431.397, 1000]], "0.49": [[4, 1.142, 1000], [5, 1.351, 1000], [6, 1.537, 1000], [7, 1.666, 1000], [8, 1.818, 1000], [9, 1.992, 1000], [10, 2.121, 1000], [11, 2.231, 1000], [12, 2.344, 1000], [13, 2.417, 1000], [14, 2.525, 1000], [15, 2.682, 1000], [16, 2.75, 1000], [17, 2.853, 1000], [18, 2.895, 1000], [19, 2.972, 1000], [20, 3.017, 1000], [22, 3.173, 1000], [24, 3.25, 1000], [26, 3.381, 1000], [28, 3.46, 1000], [30, 3.545, 1000], [32, 3.691, 1000], [34, 3.873, 1000], [36, 4.064, 1000], [38, 4.12, 1000], [40, 4.187, 1000], [43, 4.387, 1000], [46, 4.527, 1000], [49, 4.63, 1000], [52, 4.702, 1000], [55, 4.819, 1000], [58, 5.025, 1000], [61, 5.127, 1000], [65, 5.253, 1000], [69, 5.412, 1000], [73, 5.579, 1000], [77, 5.673, 1000], [81, 5.773, 1000], [86, 5.932, 1000], [91, 6.027, 1000], [96, 6.202, 1000], [101, 6.363, 1000], [107, 6.567, 1000], [113, 6.735, 1000], [119, 6.868, 1000], [125, 7.127, 1000], [132, 7.379, 1000], [139, 7.534, 1000], [146, 7.733, 1000], [154, 7.819, 1000], [162, 7.953, 1000], [171, 8.183, 1000], [180, 8.323, 1000], [190, 8.406, 1000], [200, 8.653, 1000], [211, 8.98, 1000], [222, 9.37, 1000], [234, 9.576, 1000], [246, 9.779, 1000], [259, 10.043, 1000], [272, 10.269, 1000], [286, 10.442, 1000], [301, 10.718, 1000], [317, 10.899, 1000], [333, 11.249, 1000], [350, 11.644, 1000], [368, 11.903, 1000], [387, 12.035, 1000], [407, 12.098, 1000], [428, 12.311, 1000], [450, 12.815, 1000], [473, 12.927, 1000], [497, 13.096, 1000], [522, 13.37, 1000], [549, 13.365, 1000], [577, 13.766, 1000], [606, 14.102, 1000], [637, 14.442, 1000], [669, 14.425, 1000], [703, 14.849, 1000], [739, 15.13, 1000], [776, 15.574, 1000], [815, 16.227, 1000], [856, 16.437, 1000], [899, 16.796, 1000], [944, 16.88, 1000], [992, 17.172, 1000], [1042, 17.4, 1000], [1095, 17.249, 1000], [1150, 17.801, 1000], [1208, 18.017, 1000], [1269, 18.328, 1000], [1333, 18.636, 1000], [1400, 19.089, 1000], [1471, 19.11, 1000], [1545, 19.565, 1000], [1623, 19.664, 1000], [1705, 19.567, 1000], [1791, 20.12, 1000], [1881, 19.943, 1000], [1976, 19.925, 1000], [2075, 20.619, 1000], [2179, 20.689, 1000], [2288, 20.983, 1000], [2403, 21.256, 1000], [2524, 21.492, 1000], [2651, 21.542, 1000], [2784, 21.618, 1000], [2924, 21.602, 1000], [3071, 22.338, 1000], [3225, 21.986, 1000], [3387, 22.597, 1000], [3557, 22.609, 1000], [3735, 23.192, 1000], [3922, 22.931, 1000], [4119, 23.414, 1000], [4325, 23.005, 1000], [4542, 23.038, 1000], [4770, 23.371, 1000], [5009, 24.12, 1000], [5260, 24.159, 1000], [5524, 24.487, 1000], [5801, 24.31, 1000], [6092, 24.384, 1000], [6397, 23.644, 1000], [6717, 23.45, 1000], [7053, 23.084, 1000], [7406, 23.315, 1000], [7777, 23.781, 1000], [8166, 23.944, 1000], [8575, 23.849, 1000], [9004, 23.48, 1000], [9455, 23.853, 1000], [9928, 23.604, 1000], [10425, 23.415, 1000], [10947, 23.932, 1000], [11495, 23.83, 1000], [12070, 23.75, 1000], [12674, 24.246, 1000], [13308, 24.084, 1000], [13974, 24.284, 1000], [14673, 23.614, 1000], [15407, 24.26, 1000], [16178, 25.519, 1000], [16987, 25.39, 1000], [17837, 26.208, 1000], [18729, 25.135, 1000], [19666, 25.079, 1000], [20650, 25.878, 1000], [21683, 26.396, 1000], [22768, 26.44, 1000], [23907, 25.495, 1000], [25103, 24.378, 1000], [26359, 24.415, 1000], [27677, 25.008, 1000], [29061, 24.875, 1000], [30515, 24.903, 1000], [32041, 23.798, 1000], [33644, 23.855, 1000], [35327, 23.211, 1000], [37094, 24.76, 1000], [38949, 25.774, 1000], [40897, 23.918, 1000], [42942, 25.395, 1000], [45090, 24.221, 1000], [47345, 24.252, 1000], [49713, 24.319, 1000], [52199, 25.169, 1000], [54809, 23.051, 1000], [57550, 22.753, 1000], [60428, 23.551, 1000], [63450, 24.441, 1000], [66623, 24.474, 1000], [69955, 25.088, 1000], [73453, 24.489, 1000], [77126, 25.072, 1000], [80983, 24.144, 1000], [85033, 25.52, 1000], [89285, 23.858, 1000], [93750, 24.572, 1000], [98438, 25.19, 1000], [103360, 23.591, 1000], [108529, 24.307, 1000], [113956, 24.142, 1000], [119654, 24.123, 1000], [125637, 24.846, 1000], [131919, 24.721, 1000], [138515, 24.856, 1000], [145441, 22.279, 1000], [152714, 24.326, 1000], [160350, 24.333, 1000], [168368, 23.575, 1000], [176787, 24.019, 1000], [185627, 26.257, 1000], [194909, 24.172, 1000], [204655, 23.928, 1000], [214888, 25.037, 1000], [225633, 24.775, 1000], [236915, 25.091, 1000], [248761, 26.444, 1000], [261200, 24.619, 1000], [274261, 24.35, 1000], [287975, 26.359, 1000], [302374, 24.085, 1000], [317493, 24.065, 1000], [333368, 23.349, 1000], [350037, 24.315, 1000], [367539, 24.178, 1000], [385916, 24.338, 1000], [405212, 24.633, 1000], [425473, 24.065, 1000], [446747, 24.728, 1000], [469085, 24.304, 1000], [492540, 25.213, 1000], [517168, 24.389, 1000], [543027, 25.029, 1000], [570179, 25.193, 1000], [598688, 24.543, 1000], [628623, 25.532, 1000], [660055, 23.292, 1000], [693058, 24.819, 1000], [727711, 24.61, 1000], [764097, 25.931, 1000], [802302, 24.896, 1000], [842418, 23.887, 1000], [884539, 24.501, 1000], [928766, 24.383, 1000], [975205, 24.205, 1000], [1023966, 24.5, 1000], [1075165, 25.292, 1000], [1128924, 23.523, 1000], [1185371, 24.282, 1000], [1244640, 23.29, 1000], [1306873, 24.047, 1000], [1372217, 24.739, 1000], [1440828, 26.048, 1000], [1512870, 24.953, 1000], [1588514, 24.667, 1000], [1667940, 23.721, 1000], [1751338, 24.166, 1000], [1838905, 25.982, 1000], [1930851, 23.964, 1000], [2027394, 23.912, 1000], [2128764, 23.26, 1000], [2235203, 24.42, 1000], [2346964, 25.228, 1000], [2464313, 24.56, 1000], [2587529, 23.149, 1000], [2716906, 22.371, 1000], [2852752, 23.965, 1000], [2995390, 23.868, 1000], [3145160, 24.911, 1000], [3302419, 26.415, 1000], [3467540, 24.043, 1000], [3640918, 24.096, 1000], [3822964, 23.482, 1000], [4014113, 24.472, 1000], [4214819, 24.361, 1000], [4425560, 26.252, 1000], [4646839, 25.275, 1000], [4879181, 24.449, 1000], [5123141, 25.16, 1000], [5379299, 23.569, 1000], [5648264, 23.579, 1000], [5930678, 24.162, 1000], [6227212, 25.3, 1000], [6538573, 23.7, 1000], [6865502, 24.505, 1000], [7208778, 25.199, 1000], [7569217, 24.058, 1000], [7947678, 24.562, 1000], [8345062, 25.276, 1000], [8762316, 22.293, 1000], [9200432, 24.615, 1000], [9660454, 24.457, 1000]], "0.48": [[4, 1.117, 1000], [5, 1.281, 1000], [6, 1.425, 1000], [7, 1.523, 1000], [8, 1.629, 1000], [9, 1.713, 1000], [10, 1.837, 1000], [11, 1.98, 1000], [12, 2.071, 1000], [13, 2.136, 1000], [14, 2.197, 1000], [15, 2.291, 1000], [16, 2.353, 1000], [17, 2.446, 1000], [18, 2.551, 1000], [19, 2.642, 1000], [20, 2.69, 1000], [22, 2.843, 1000], [24, 2.934, 1000], [26, 3.095, 1000], [28, 3.243, 1000], [30, 3.33, 1000], [32, 3.452, 1000], [34, 3.59, 1000], [36, 3.724, 1000], [38, 3.828, 1000], [40, 3.909, 1000], [43, 3.907, 1000], [46, 4.131, 1000], [49, 4.35, 1000], [52, 4.43, 1000], [55, 4.513, 1000], [58, 4.562, 1000], [61, 4.7, 1000], [65, 4.798, 1000], [69, 4.916, 1000], [73, 5.098, 1000], [77, 5.23, 1000], [81, 5.269, 1000], [86, 5.397, 1000], [91, 5.471, 1000], [96, 5.51, 1000], [101, 5.742, 1000], [107, 5.813, 1000], [113, 5.88, 1000], [119, 5.948, 1000], [125, 6.031, 1000], [132, 6.175, 1000], [139, 6.245, 1000], [146, 6.364, 1000], [154, 6.419, 1000], [162, 6.535, 1000], [171, 6.668, 1000], [180, 6.918, 1000], [190, 7.027, 1000], [200, 7.13, 1000], [211, 7.264, 1000], [222, 7.548, 1000], [234, 7.564, 1000], [246, 7.723, 1000], [259, 7.978, 1000], [272, 7.893, 1000], [286, 7.995, 1000], [301, 8.165, 1000], [317, 8.101, 1000], [333, 8.101, 1000], [350, 8.256, 1000], [368, 8.486, 1000], [387, 8.44, 1000], [407, 8.606, 1000], [428, 8.787, 1000], [450, 8.947, 1000], [473, 9.369, 1000], [497, 9.221, 1000], [522, 9.378, 1000], [549, 9.637, 1000], [577, 9.788, 1000], [606, 9.807, 1000], [637, 10.003, 1000], [669, 9.883, 1000], [703, 10.174, 1000], [739, 10.296, 1000], [776, 10.233, 1000], [815, 10.381, 1000], [856, 10.579, 1000], [899, 10.462, 1000], [944, 10.679, 1000], [992, 10.691, 1000], [1042, 10.82, 1000], [1095, 11.298, 1000], [1150, 11.407, 1000], [1208, 11.527, 1000], [1269, 11.463, 1000], [1333, 11.342, 1000], [1400, 11.158, 1000], [1471, 11.165, 1000], [1545, 10.97, 1000], [1623, 11.193, 1000], [1705, 11.313, 1000], [1791, 11.297, 1000], [1881, 10.913, 1000], [1976, 10.905, 1000], [2075, 10.841, 1000], [2179, 11.288, 1000], [2288, 11.19, 1000], [2403, 11.278, 1000], [2524, 11.609, 1000], [2651, 11.899, 1000], [2784, 12.236, 1000], [2924, 12.363, 1000], [3071, 12.069, 1000], [3225, 11.716, 1000], [3387, 11.573, 1000], [3557, 12.008, 1000], [3735, 11.944, 1000], [3922, 12.086, 1000], [4119, 12.55, 1000], [4325, 11.672, 1000], [4542, 11.89, 1000], [4770, 11.918, 1000], [5009, 11.947, 1000], [5260, 11.962, 1000], [5524, 11.539, 1000], [5801, 11.541, 1000], [6092, 11.728, 1000], [6397, 11.912, 1000], [6717, 12.354, 1000], [7053, 11.333, 1000], [7406, 11.578, 1000], [7777, 11.953, 1000], [8166, 11.762, 1000], [8575, 12.001, 1000], [9004, 12.045, 1000], [9455, 11.998, 1000], [9928, 11.924, 1000], [10425, 12.093, 1000], [10947, 12.18, 1000], [11495, 12.524, 1000], [12070, 12.478, 1000], [12674, 12.201, 1000], [13308, 11.81, 1000], [13974, 11.447, 1000], [14673, 12.125, 1000], [15407, 12.301, 1000], [16178, 11.523, 1000], [16987, 11.615, 1000], [17837, 11.792, 1000], [18729, 11.595, 1000], [19666, 11.996, 1000], [20650, 11.673, 1000], [21683, 11.368, 1000], [22768, 11.365, 1000], [23907, 11.687, 1000], [25103, 11.895, 1000], [26359, 12.09, 1000], [27677, 11.601, 1000], [29061, 13.083, 1000], [30515, 11.933, 1000], [32041, 11.772, 1000], [33644, 12.624, 1000], [35327, 11.954, 1000], [37094, 12.279, 1000], [38949, 11.814, 1000], [40897, 11.733, 1000], [42942, 12.417, 1000], [45090, 12.265, 1000], [47345, 12.059, 1000], [49713, 11.285, 1000], [52199, 11.398, 1000], [54809, 11.127, 1000], [57550, 11.906, 1000], [60428, 11.554, 1000], [63450, 12.532, 1000], [66623, 12.084, 1000], [69955, 12.288, 1000], [73453, 12.524, 1000], [77126, 11.705, 1000], [80983, 11.595, 1000], [85033, 11.089, 1000], [89285, 11.366, 1000], [93750, 10.988, 1000], [98438, 12.427, 1000], [103360, 11.691, 1000], [108529, 11.836, 1000], [113956, 11.783, 1000], [119654, 12.0, 1000], [125637, 11.029, 1000], [131919, 11.658, 1000], [138515, 12.17, 1000], [145441, 11.615, 1000], [152714, 12.259, 1000], [160350, 11.868, 1000], [168368, 12.872, 1000], [176787, 11.918, 1000], [185627, 11.857, 1000], [194909, 11.413, 1000], [204655, 11.92, 1000], [214888, 12.184, 1000], [225633, 11.841, 1000], [236915, 12.01, 1000], [248761, 12.151, 1000], [261200, 12.606, 1000], [274261, 11.63, 1000], [287975, 12.43, 1000], [302374, 12.051, 1000], [317493, 11.847, 1000], [333368, 11.529, 1000], [350037, 11.72, 1000], [367539, 11.922, 1000], [385916, 12.445, 1000], [405212, 12.374, 1000], [425473, 12.147, 1000], [446747, 11.863, 1000], [469085, 12.232, 1000], [492540, 12.007, 1000], [517168, 11.988, 1000], [543027, 12.765, 1000], [570179, 11.897, 1000], [598688, 12.213, 1000], [628623, 12.725, 1000], [660055, 11.735, 1000], [693058, 12.94, 1000], [727711, 12.244, 1000], [764097, 12.485, 1000], [802302, 11.864, 1000], [842418, 12.02, 1000], [884539, 12.75, 1000], [928766, 12.344, 1000], [975205, 12.129, 1000], [1023966, 11.479, 1000], [1075165, 11.679, 1000], [1128924, 12.541, 1000], [1185371, 11.566, 1000], [1244640, 12.089, 1000], [1306873, 12.304, 1000], [1372217, 11.903, 1000], [1440828, 12.342, 1000], [1512870, 12.117, 1000], [1588514, 11.721, 1000], [1667940, 12.056, 1000], [1751338, 12.382, 1000], [1838905, 12.046, 1000], [1930851, 11.571, 1000], [2027394, 12.496, 1000], [2128764, 11.842, 1000], [2235203, 12.279, 1000], [2346964, 11.905, 1000], [2464313, 12.094, 1000], [2587529, 12.593, 1000], [2716906, 11.454, 1000], [2852752, 12.052, 1000], [2995390, 12.484, 1000], [3145160, 11.925, 1000], [3302419, 12.408, 1000], [3467540, 11.945, 1000], [3640918, 12.859, 1000], [3822964, 11.845, 1000], [4014113, 12.883, 1000], [4214819, 12.225, 1000], [4425560, 12.135, 1000], [4646839, 11.756, 1000], [4879181, 12.415, 1000], [5123141, 12.182, 1000], [5379299, 11.824, 1000], [5648264, 12.158, 1000], [5930678, 12.356, 1000], [6227212, 12.648, 1000], [6538573, 12.243, 1000], [6865502, 11.998, 1000], [7208778, 12.067, 1000], [7569217, 11.806, 1000], [7947678, 11.013, 1000], [8345062, 11.516, 1000], [8762316, 13.224, 1000], [9200432, 11.534, 1000], [9660454, 12.976, 1000]], "0.4": [[4, 0.832, 1000], [5, 0.959, 1000], [6, 1.026, 1000], [7, 1.068, 1000], [8, 1.108, 1000], [9, 1.183, 1000], [10, 1.246, 1000], [11, 1.27, 1000], [12, 1.355, 1000], [13, 1.406, 1000], [14, 1.399, 1000], [15, 1.406, 1000], [16, 1.474, 1000], [17, 1.491, 1000], [18, 1.531, 1000], [19, 1.578, 1000], [20, 1.611, 1000], [22, 1.697, 1000], [24, 1.694, 1000], [26, 1.808, 1000], [28, 1.837, 1000], [30, 1.807, 1000], [32, 1.815, 1000], [34, 1.888, 1000], [36, 1.862, 1000], [38, 1.875, 1000], [40, 1.876, 1000], [43, 1.958, 1000], [46, 1.948, 1000], [49, 1.967, 1000], [52, 2.015, 1000], [55, 2.004, 1000], [58, 2.008, 1000], [61, 2.057, 1000], [65, 2.026, 1000], [69, 1.932, 1000], [73, 2.003, 1000], [77, 1.976, 1000], [81, 1.948, 1000], [86, 2.017, 1000], [91, 2.007, 1000], [96, 2.022, 1000], [101, 2.014, 1000], [107, 2.068, 1000], [113, 2.02, 1000], [119, 2.025, 1000], [125, 2.032, 1000], [132, 2.097, 1000], [139, 2.132, 1000], [146, 2.021, 1000], [154, 2.004, 1000], [162, 2.095, 1000], [171, 2.076, 1000], [180, 1.995, 1000], [190, 2.072, 1000], [200, 2.092, 1000], [211, 1.935, 1000], [222, 1.964, 1000], [234, 2.122, 1000], [246, 2.088, 1000], [259, 2.02, 1000], [272, 2.07, 1000], [286, 2.047, 1000], [301, 2.0, 1000], [317, 1.937, 1000], [333, 2.085, 1000], [350, 2.025, 1000], [368, 2.086, 1000], [387, 2.069, 1000], [407, 2.037, 1000], [428, 2.067, 1000], [450, 2.142, 1000], [473, 2.055, 1000], [497, 2.124, 1000], [522, 2.192, 1000], [549, 2.156, 1000], [577, 1.952, 1000], [606, 2.179, 1000], [637, 2.187, 1000], [669, 2.096, 1000], [703, 2.088, 1000], [739, 1.947, 1000], [776, 1.997, 1000], [815, 1.907, 1000], [856, 1.942, 1000], [899, 1.952, 1000], [944, 2.005, 1000], [992, 2.124, 1000], [1042, 2.004, 1000], [1095, 1.959, 1000], [1150, 2.044, 1000], [1208, 1.986, 1000], [1269, 1.935, 1000], [1333, 1.876, 1000], [1400, 2.011, 1000], [1471, 2.075, 1000], [1545, 2.152, 1000], [1623, 2.037, 1000], [1705, 1.967, 1000], [1791, 1.971, 1000], [1881, 1.987, 1000], [1976, 2.059, 1000], [2075, 1.881, 1000], [2179, 1.947, 1000], [2288, 1.972, 1000], [2403, 2.042, 1000], [2524, 2.058, 1000], [2651, 1.979, 1000], [2784, 2.029, 1000], [2924, 1.969, 1000], [3071, 2.013, 1000], [3225, 2.09, 1000], [3387, 1.995, 1000], [3557, 1.903, 1000], [3735, 2.052, 1000], [3922, 1.962, 1000], [4119, 1.893, 1000], [4325, 2.073, 1000], [4542, 1.998, 1000], [4770, 2.142, 1000], [5009, 1.938, 1000], [5260, 2.152, 1000], [5524, 2.087, 1000], [5801, 2.005, 1000], [6092, 1.966, 1000], [6397, 1.931, 1000], [6717, 2.034, 1000], [7053, 1.918, 1000], [7406, 1.941, 1000], [7777, 2.027, 1000], [8166, 2.066, 1000], [8575, 2.032, 1000], [9004, 2.084, 1000], [9455, 1.908, 1000], [9928, 2.004, 1000], [10425, 1.997, 1000], [10947, 2.001, 1000], [11495, 1.988, 1000], [12070, 2.122, 1000], [12674, 1.969, 1000], [13308, 1.877, 1000], [13974, 1.901, 1000], [14673, 2.033, 1000], [15407, 1.995, 1000], [16178, 2.035, 1000], [16987, 1.961, 1000], [17837, 2.126, 1000], [18729, 2.016, 1000], [19666, 1.984, 1000], [20650, 1.885, 1000], [21683, 1.92, 1000], [22768, 2.019, 1000], [23907, 1.949, 1000], [25103, 2.068, 1000], [26359, 1.867, 1000], [27677, 2.052, 1000], [29061, 1.928, 1000], [30515, 1.992, 1000], [32041, 2.074, 1000], [33644, 1.991, 1000], [35327, 1.94, 1000], [37094, 2.004, 1000], [38949, 2.062, 1000], [40897, 1.975, 1000], [42942, 2.103, 1000], [45090, 1.896, 1000], [47345, 1.949, 1000], [49713, 1.981, 1000], [52199, 1.968, 1000], [54809, 2.02, 1000], [57550, 1.954, 1000], [60428, 2.027, 1000], [63450, 1.93, 1000], [66623, 2.08, 1000], [69955, 1.889, 1000], [73453, 1.985, 1000], [77126, 1.906, 1000], [80983, 1.981, 1000], [85033, 2.09, 1000], [89285, 1.998, 1000], [93750, 2.111, 1000], [98438, 1.975, 1000], [103360, 1.915, 1000], [108529, 2.036, 1000], [113956, 1.909, 1000], [119654, 2.114, 1000], [125637, 2.139, 1000], [131919, 2.083, 1000], [138515, 1.923, 1000], [145441, 2.023, 1000], [152714, 1.965, 1000], [160350, 1.912, 1000], [168368, 1.943, 1000], [176787, 2.061, 1000], [185627, 1.988, 1000], [194909, 1.954, 1000], [204655, 1.967, 1000], [214888, 1.926, 1000], [225633, 2.059, 1000], [236915, 2.032, 1000], [248761, 2.015, 1000], [261200, 2.009, 1000], [274261, 1.957, 1000], [287975, 2.028, 1000], [302374, 2.034, 1000], [317493, 1.957, 1000], [333368, 1.97, 1000], [350037, 2.005, 1000], [367539, 1.968, 1000], [385916, 2.013, 1000], [405212, 1.955, 1000], [425473, 1.853, 1000], [446747, 1.979, 1000], [469085, 2.01, 1000], [492540, 1.927, 1000], [517168, 2.068, 1000], [543027, 2.085, 1000], [570179, 2.083, 1000], [598688, 1.949, 1000], [628623, 1.989, 1000], [660055, 1.928, 1000], [693058, 1.873, 1000], [727711, 2.076, 1000], [764097, 1.882, 1000], [802302, 2.069, 1000], [842418, 1.994, 1000], [884539, 1.934, 1000], [928766, 1.915, 1000], [975205, 1.896, 1000], [1023966, 2.052, 1000], [1075165, 2.014, 1000], [1128924, 1.973, 1000], [1185371, 2.033, 1000], [1244640, 1.906, 1000], [1306873, 1.991, 1000], [1372217, 1.9, 1000], [1440828, 1.987, 1000], [1512870, 2.053, 1000], [1588514, 2.132, 1000], [1667940, 1.991, 1000], [1751338, 2.059, 1000], [1838905, 2.009, 1000], [1930851, 2.064, 1000], [2027394, 1.934, 1000], [2128764, 2.021, 1000], [2235203, 1.895, 1000], [2346964, 2.039, 1000], [2464313, 2.061, 1000], [2587529, 2.09, 1000], [2716906, 2.01, 1000], [2852752, 1.994, 1000], [2995390, 2.007, 1000], [3145160, 1.948, 1000], [3302419, 1.928, 1000], [3467540, 1.94, 1000], [3640918, 1.993, 1000], [3822964, 2.187, 1000], [4014113, 1.987, 1000], [4214819, 1.995, 1000], [4425560, 2.02, 1000], [4646839, 1.969, 1000], [4879181, 1.945, 1000], [5123141, 2.087, 1000], [5379299, 1.959, 1000], [5648264, 2.074, 1000], [5930678, 2.059, 1000], [6227212, 2.09, 1000], [6538573, 2.028, 1000], [6865502, 1.993, 1000], [7208778, 2.01, 1000], [7569217, 2.056, 1000], [7947678, 2.154, 1000], [8345062, 2.009, 1000], [8762316, 2.039, 1000], [9200432, 2.07, 1000], [9660454, 1.927, 1000]], "0.2": [[4, 0.292, 1000], [5, 0.288, 1000], [6, 0.308, 1000], [7, 0.309, 1000], [8, 0.318, 1000], [9, 0.316, 1000], [10, 0.319, 1000], [11, 0.288, 1000], [12, 0.308, 1000], [13, 0.313, 1000], [14, 0.306, 1000], [15, 0.352, 1000], [16, 0.335, 1000], [17, 0.342, 1000], [18, 0.322, 1000], [19, 0.322, 1000], [20, 0.315, 1000], [22, 0.323, 1000], [24, 0.308, 1000], [26, 0.342, 1000], [28, 0.361, 1000], [30, 0.367, 1000], [32, 0.349, 1000], [34, 0.326, 1000], [36, 0.339, 1000], [38, 0.368, 1000], [40, 0.308, 1000], [43, 0.342, 1000], [46, 0.352, 1000], [49, 0.344, 1000], [52, 0.347, 1000], [55, 0.358, 1000], [58, 0.286, 1000], [61, 0.327, 1000], [65, 0.311, 1000], [69, 0.32, 1000], [73, 0.325, 1000], [77, 0.304, 1000], [81, 0.31, 1000], [86, 0.344, 1000], [91, 0.305, 1000], [96, 0.351, 1000], [101, 0.303, 1000], [107, 0.304, 1000], [113, 0.298, 1000], [119, 0.351, 1000], [125, 0.414, 1000], [132, 0.341, 1000], [139, 0.324, 1000], [146, 0.294, 1000], [154, 0.323, 1000], [162, 0.33, 1000], [171, 0.334, 1000], [180, 0.328, 1000], [190, 0.326, 1000], [200, 0.391, 1000], [211, 0.355, 1000], [222, 0.318, 1000], [234, 0.379, 1000], [246, 0.328, 1000], [259, 0.311, 1000], [272, 0.321, 1000], [286, 0.31, 1000], [301, 0.359, 1000], [317, 0.357, 1000], [333, 0.308, 1000], [350, 0.312, 1000], [368, 0.342, 1000], [387, 0.326, 1000], [407, 0.365, 1000], [428, 0.3, 1000], [450, 0.385, 1000], [473, 0.358, 1000], [497, 0.284, 1000], [522, 0.316, 1000], [549, 0.316, 1000], [577, 0.337, 1000], [606, 0.359, 1000], [637, 0.356, 1000], [669, 0.329, 1000], [703, 0.362, 1000], [739, 0.337, 1000], [776, 0.367, 1000], [815, 0.308, 1000], [856, 0.31, 1000], [899, 0.326, 1000], [944, 0.346, 1000], [992, 0.328, 1000], [1042, 0.293, 1000], [1095, 0.335, 1000], [1150, 0.338, 1000], [1208, 0.344, 1000], [1269, 0.336, 1000], [1333, 0.319, 1000], [1400, 0.309, 1000], [1471, 0.34, 1000], [1545, 0.348, 1000], [1623, 0.328, 1000], [1705, 0.388, 1000], [1791, 0.303, 1000], [1881, 0.325, 1000], [1976, 0.338, 1000], [2075, 0.326, 1000], [2179, 0.346, 1000], [2288, 0.278, 1000], [2403, 0.309, 1000], [2524, 0.355, 1000], [2651, 0.339, 1000], [2784, 0.351, 1000], [2924, 0.373, 1000], [3071, 0.291, 1000], [3225, 0.367, 1000], [3387, 0.366, 1000], [3557, 0.309, 1000], [3735, 0.315, 1000], [3922, 0.301, 1000], [4119, 0.365, 1000], [4325, 0.363, 1000], [4542, 0.324, 1000], [4770, 0.323, 1000], [5009, 0.331, 1000], [5260, 0.349, 1000], [5524, 0.357, 1000], [5801, 0.334, 1000], [6092, 0.34, 1000], [6397, 0.319, 1000], [6717, 0.337, 1000], [7053, 0.321, 1000], [7406, 0.32, 1000], [7777, 0.327, 1000], [8166, 0.364, 1000], [8575, 0.302, 1000], [9004, 0.342, 1000], [9455, 0.334, 1000], [9928, 0.346, 1000], [10425, 0.317, 1000], [10947, 0.311, 1000], [11495, 0.281, 1000], [12070, 0.313, 1000], [12674, 0.32, 1000], [13308, 0.363, 1000], [13974, 0.353, 1000], [14673, 0.368, 1000], [15407, 0.343, 1000], [16178, 0.311, 1000], [16987, 0.339, 1000], [17837, 0.303, 1000], [18729, 0.34, 1000], [19666, 0.367, 1000], [20650, 0.331, 1000], [21683, 0.323, 1000], [22768, 0.35, 1000], [23907, 0.368, 1000], [25103, 0.316, 1000], [26359, 0.305, 1000], [27677, 0.367, 1000], [29061, 0.322, 1000], [30515, 0.364, 1000], [32041, 0.364, 1000], [33644, 0.314, 1000], [35327, 0.329, 1000], [37094, 0.308, 1000], [38949, 0.347, 1000], [40897, 0.347, 1000], [42942, 0.316, 1000], [45090, 0.336, 1000], [47345, 0.334, 1000], [49713, 0.318, 1000], [52199, 0.329, 1000], [54809, 0.333, 1000], [57550, 0.339, 1000], [60428, 0.354, 1000], [63450, 0.315, 1000], [66623, 0.32, 1000], [69955, 0.312, 1000], [73453, 0.364, 1000], [77126, 0.35, 1000], [80983, 0.353, 1000], [85033, 0.321, 1000], [89285, 0.33, 1000], [93750, 0.328, 1000], [98438, 0.36, 1000], [103360, 0.357, 1000], [108529, 0.353, 1000], [113956, 0.351, 1000], [119654, 0.353, 1000], [125637, 0.339, 1000], [131919, 0.323, 1000], [138515, 0.34, 1000], [145441, 0.38, 1000], [152714, 0.296, 1000], [160350, 0.308, 1000], [168368, 0.339, 1000], [176787, 0.319, 1000], [185627, 0.359, 1000], [194909, 0.333, 1000], [204655, 0.378, 1000], [214888, 0.329, 1000], [225633, 0.351, 1000], [236915, 0.308, 1000], [248761, 0.359, 1000], [261200, 0.301, 1000], [274261, 0.326, 1000], [287975, 0.33, 1000], [302374, 0.324, 1000], [317493, 0.299, 1000], [333368, 0.358, 1000], [350037, 0.315, 1000], [367539, 0.322, 1000], [385916, 0.362, 1000], [405212, 0.316, 1000], [425473, 0.287, 1000], [446747, 0.355, 1000], [469085, 0.371, 1000], [492540, 0.362, 1000], [517168, 0.342, 1000], [543027, 0.354, 1000], [570179, 0.321, 1000], [598688, 0.34, 1000], [628623, 0.338, 1000], [660055, 0.299, 1000], [693058, 0.326, 1000], [727711, 0.311, 1000], [764097, 0.381, 1000], [802302, 0.332, 1000], [842418, 0.293, 1000], [884539, 0.337, 1000], [928766, 0.357, 1000], [975205, 0.32, 1000], [1023966, 0.304, 1000], [1075165, 0.333, 1000], [1128924, 0.327, 1000], [1185371, 0.313, 1000], [1244640, 0.371, 1000], [1306873, 0.333, 1000], [1372217, 0.338, 1000], [1440828, 0.355, 1000], [1512870, 0.325, 1000], [1588514, 0.338, 1000], [1667940, 0.361, 1000], [1751338, 0.333, 1000], [1838905, 0.343, 1000], [1930851, 0.329, 1000], [2027394, 0.332, 1000], [2128764, 0.318, 1000], [2235203, 0.309, 1000], [2346964, 0.287, 1000], [2464313, 0.342, 1000], [2587529, 0.352, 1000], [2716906, 0.342, 1000], [2852752, 0.317, 1000], [2995390, 0.328, 1000], [3145160, 0.295, 1000], [3302419, 0.339, 1000], [3467540, 0.349, 1000], [3640918, 0.311, 1000], [3822964, 0.324, 1000], [4014113, 0.339, 1000], [4214819, 0.336, 1000], [4425560, 0.334, 1000], [4646839, 0.289, 1000], [4879181, 0.348, 1000], [5123141, 0.359, 1000], [5379299, 0.362, 1000], [5648264, 0.3, 1000], [5930678, 0.334, 1000], [6227212, 0.324, 1000], [6538573, 0.337, 1000], [6865502, 0.342, 1000], [7208778, 0.31, 1000], [7569217, 0.339, 1000], [7947678, 0.344, 1000], [8345062, 0.34, 1000], [8762316, 0.372, 1000], [9200432, 0.334, 1000], [9660454, 0.341, 1000]]}]

==> python/data/small-n.json <==
[{"n": 2, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.6, "left_height": 0.4}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.4, "left_height": 0.6}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.08, "left_height": 0.92}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.8, "left_height": 0.2}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.08, "left_height": 0.92}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.88, "left_height": 0.12}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.84, "left_height": 0.16}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.44, "left_height": 0.56}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.64, "left_height": 0.36}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.08, "left_height": 0.92}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.84, "left_height": 0.16}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.08, "left_height": 0.92}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.92, "left_height": 0.08}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.88, "left_height": 0.12}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.96, "left_height": 0.04}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.48, "left_height": 0.52}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.12, "left_height": 0.88}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.92, "left_height": 0.08}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.08, "left_height": 0.92}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.92, "left_height": 0.08}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.88, "left_height": 0.12}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.8, "left_height": 0.2}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.44, "left_height": 0.56}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.48, "left_height": 0.52}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.24, "left_height": 0.76}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.92, "left_height": 0.08}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.16, "left_height": 0.84}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.84, "left_height": 0.16}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.84, "left_height": 0.16}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.68, "left_height": 0.32}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.68, "left_height": 0.32}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.64, "left_height": 0.36}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.2, "left_height": 0.8}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.8, "left_height": 0.2}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.24, "left_height": 0.76}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.84, "left_height": 0.16}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.84, "left_height": 0.16}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.72, "left_height": 0.28}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.44, "left_height": 0.56}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.64, "left_height": 0.36}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.28, "left_height": 0.72}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.76, "left_height": 0.24}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.28, "left_height": 0.72}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.64, "left_height": 0.36}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.64, "left_height": 0.36}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.64, "left_height": 0.36}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.44, "left_height": 0.56}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.28, "left_height": 0.72}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.76, "left_height": 0.24}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.48, "left_height": 0.52}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.44, "left_height": 0.56}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.36, "left_height": 0.64}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.4, "left_height": 0.6}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.72, "left_height": 0.28}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.44, "left_height": 0.56}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.6, "left_height": 0.4}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.68, "left_height": 0.32}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.4, "left_height": 0.6}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.44, "left_height": 0.56}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.64, "left_height": 0.36}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.28, "left_height": 0.72}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.36, "left_height": 0.64}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.64, "left_height": 0.36}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.6, "left_height": 0.4}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.36, "left_height": 0.64}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.44, "left_height": 0.56}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.44, "left_height": 0.56}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.6, "left_height": 0.4}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.32, "left_height": 0.68}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.6, "left_height": 0.4}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.4, "left_height": 0.6}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.48, "left_height": 0.52}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.6, "left_height": 0.4}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.48, "left_height": 0.52}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.48, "left_height": 0.52}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.64, "left_height": 0.36}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.36, "left_height": 0.64}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.6, "left_height": 0.4}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.44, "left_height": 0.56}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.68, "left_height": 0.32}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.2, "left_height": 0.8}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.68, "left_height": 0.32}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.36, "left_height": 0.64}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.48, "left_height": 0.52}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.4, "left_height": 0.6}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.32, "left_height": 0.68}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.6, "left_height": 0.4}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.4, "left_height": 0.6}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.36, "left_height": 0.64}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.48, "left_height": 0.52}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.68, "left_height": 0.32}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.24, "left_height": 0.76}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.8, "left_height": 0.2}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.4, "left_height": 0.6}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.32, "left_height": 0.68}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.48, "left_height": 0.52}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.36, "left_height": 0.64}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.68, "left_height": 0.32}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.24, "left_height": 0.76}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.76, "left_height": 0.24}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.16, "left_height": 0.84}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.36, "left_height": 0.64}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.44, "left_height": 0.56}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.64, "left_height": 0.36}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.64, "left_height": 0.36}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.6, "left_height": 0.4}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.76, "left_height": 0.24}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.28, "left_height": 0.72}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.92, "left_height": 0.08}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.2, "left_height": 0.8}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.2, "left_height": 0.8}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.16, "left_height": 0.84}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.32, "left_height": 0.68}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.48, "left_height": 0.52}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.84, "left_height": 0.16}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.04, "left_height": 0.96}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.84, "left_height": 0.16}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.32, "left_height": 0.68}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.2, "left_height": 0.8}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.04, "left_height": 0.96}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.48, "left_height": 0.52}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.8, "left_height": 0.2}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.08, "left_height": 0.92}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.96, "left_height": 0.04}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.12, "left_height": 0.88}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.16, "left_height": 0.84}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.08, "left_height": 0.92}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.44, "left_height": 0.56}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.92, "left_height": 0.08}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.12, "left_height": 0.88}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.92, "left_height": 0.08}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.08, "left_height": 0.92}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.04, "left_height": 0.96}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.4, "left_height": 0.6}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.44, "left_height": 0.56}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.5, "right_height": 1.56, "left_height": 1.0}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.0, "right_height": 1.6, "left_height": 1.4}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.21, "right_height": 1.4, "left_height": 1.4}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.5, "right_height": 0.0, "left_height": 3.0}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.5, "right_height": 3.0, "left_height": 0.0}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.0, "right_height": 2.0, "left_height": 1.0}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.0, "right_height": 2.0, "left_height": 1.0}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.5, "right_height": 0.0, "left_height": 3.0}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.5, "right_height": 1.0, "left_height": 0.0}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.5, "right_height": 0.0, "left_height": 2.0}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 2.0, "left_height": 1.0}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.5, "right_height": 3.0, "left_height": 0.0}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.5, "right_height": 0.0, "left_height": 1.0}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.5, "right_height": 0.72, "left_height": 1.2}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.01, "right_height": 1.6, "left_height": 1.32}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.18, "right_height": 1.36, "left_height": 1.48}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.44, "right_height": 0.12, "left_height": 2.88}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.02, "right_height": 1.16, "left_height": 1.76}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.02, "right_height": 1.0, "left_height": 1.92}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.44, "right_height": 2.84, "left_height": 0.12}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.03, "right_height": 1.72, "left_height": 1.16}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.0, "right_height": 2.0, "left_height": 1.0}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.48, "right_height": 0.16, "left_height": 2.68}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.01, "right_height": 1.04, "left_height": 1.88}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.03, "right_height": 1.12, "left_height": 1.72}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.46, "right_height": 1.08, "left_height": 0.32}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.92}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.96}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.5, "right_height": 0.08, "left_height": 1.92}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.96, "left_height": 1.0}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.42, "right_height": 2.68, "left_height": 0.16}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.44, "right_height": 0.28, "left_height": 1.12}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.92}, {"n": 4, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.39, "right_height": 1.12, "left_height": 1.16}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.01, "right_height": 1.4, "left_height": 1.56}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.16, "right_height": 1.32, "left_height": 1.36}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.4, "right_height": 0.28, "left_height": 2.44}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.01, "right_height": 1.16, "left_height": 1.8}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.04, "right_height": 1.0, "left_height": 1.84}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.4, "right_height": 2.48, "left_height": 0.28}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.03, "right_height": 1.76, "left_height": 1.2}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.02, "right_height": 1.92, "left_height": 1.0}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.42, "right_height": 0.6, "left_height": 2.2}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.02, "right_height": 1.08, "left_height": 1.76}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.01, "right_height": 1.04, "left_height": 1.84}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.44, "right_height": 1.0, "left_height": 0.48}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.96}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.76}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.45, "right_height": 0.36, "left_height": 1.68}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.8, "left_height": 1.08}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.44, "right_height": 2.76, "left_height": 0.2}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.45, "right_height": 0.36, "left_height": 1.08}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.84}, {"n": 4, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.96}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.42, "right_height": 1.2, "left_height": 1.08}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.01, "right_height": 1.4, "left_height": 1.52}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.12, "right_height": 1.24, "left_height": 1.56}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.38, "right_height": 0.28, "left_height": 2.4}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.02, "right_height": 1.36, "left_height": 1.56}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.06, "right_height": 1.0, "left_height": 1.76}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.38, "right_height": 2.4, "left_height": 0.32}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.03, "right_height": 1.64, "left_height": 1.24}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.06, "right_height": 1.76, "left_height": 1.0}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.47, "right_height": 0.4, "left_height": 2.12}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.06, "right_height": 1.24, "left_height": 1.36}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.07, "right_height": 1.28, "left_height": 1.36}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.48, "right_height": 1.08, "left_height": 0.4}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.8}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.92}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.46, "right_height": 0.72, "left_height": 1.4}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.72, "left_height": 1.16}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.42, "right_height": 2.68, "left_height": 0.24}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.41, "right_height": 0.72, "left_height": 0.96}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.8}, {"n": 4, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.84}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.34, "right_height": 1.0, "left_height": 1.28}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.01, "right_height": 1.44, "left_height": 1.36}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.18, "right_height": 1.36, "left_height": 1.32}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.29, "right_height": 0.48, "left_height": 2.2}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.04, "right_height": 1.32, "left_height": 1.52}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.08, "right_height": 1.0, "left_height": 1.68}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.42, "right_height": 2.4, "left_height": 0.28}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.01, "right_height": 1.76, "left_height": 1.2}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.08, "right_height": 1.68, "left_height": 1.0}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.38, "right_height": 0.72, "left_height": 1.4}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.05, "right_height": 1.2, "left_height": 1.4}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.07, "right_height": 1.2, "left_height": 1.28}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.35, "right_height": 1.12, "left_height": 0.84}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.68}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.8}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.48, "right_height": 0.68, "left_height": 1.56}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.6, "left_height": 1.24}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.36, "right_height": 2.44, "left_height": 0.36}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.33, "right_height": 0.72, "left_height": 1.04}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.84}, {"n": 4, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.88}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.44, "right_height": 0.88, "left_height": 1.12}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.05, "right_height": 1.24, "left_height": 1.4}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.08, "right_height": 1.36, "left_height": 1.4}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.28, "right_height": 0.64, "left_height": 1.68}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.03, "right_height": 1.28, "left_height": 1.6}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.1, "right_height": 1.0, "left_height": 1.6}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.24, "right_height": 1.44, "left_height": 0.72}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.01, "right_height": 1.64, "left_height": 1.32}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.1, "right_height": 1.6, "left_height": 1.0}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.36, "right_height": 0.96, "left_height": 1.36}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.04, "right_height": 1.08, "left_height": 1.6}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.03, "right_height": 1.12, "left_height": 1.6}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.41, "right_height": 0.96, "left_height": 0.68}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.76}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.72}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.36, "right_height": 1.0, "left_height": 1.36}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.6, "left_height": 1.12}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.24, "right_height": 1.96, "left_height": 0.68}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.43, "right_height": 0.96, "left_height": 0.8}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.72}, {"n": 4, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.84}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.39, "right_height": 1.16, "left_height": 0.92}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.02, "right_height": 1.4, "left_height": 1.44}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.22, "right_height": 1.6, "left_height": 0.96}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.22, "right_height": 0.8, "left_height": 1.52}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.06, "right_height": 1.52, "left_height": 1.24}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.1, "right_height": 1.08, "left_height": 1.6}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.24, "right_height": 1.76, "left_height": 0.8}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.06, "right_height": 1.2, "left_height": 1.56}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.1, "right_height": 1.6, "left_height": 1.0}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.39, "right_height": 0.72, "left_height": 1.28}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.05, "right_height": 1.2, "left_height": 1.32}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.05, "right_height": 1.2, "left_height": 1.24}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.39, "right_height": 1.16, "left_height": 0.76}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.72}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.68}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.4, "right_height": 0.92, "left_height": 1.28}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.4, "left_height": 1.24}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.2, "right_height": 1.8, "left_height": 0.84}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.45, "right_height": 0.64, "left_height": 0.96}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.56}, {"n": 4, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.76}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.28, "right_height": 1.24, "left_height": 0.88}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.0, "right_height": 1.2, "left_height": 1.6}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.13, "right_height": 1.48, "left_height": 1.2}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.17, "right_height": 1.0, "left_height": 1.52}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.08, "right_height": 1.64, "left_height": 1.2}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.16, "right_height": 1.16, "left_height": 1.36}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.22, "right_height": 1.76, "left_height": 0.72}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.07, "right_height": 1.32, "left_height": 1.48}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.08, "right_height": 1.68, "left_height": 1.08}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.41, "right_height": 0.56, "left_height": 1.36}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.04, "right_height": 1.16, "left_height": 1.32}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.14, "right_height": 1.48, "left_height": 0.8}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.33, "right_height": 1.24, "left_height": 1.0}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.64}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.64}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.33, "right_height": 1.04, "left_height": 1.2}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.4, "left_height": 1.2}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.26, "right_height": 2.04, "left_height": 0.72}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.34, "right_height": 0.76, "left_height": 0.92}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.68}, {"n": 4, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.64}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.3, "right_height": 1.16, "left_height": 1.32}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.03, "right_height": 1.32, "left_height": 1.16}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.13, "right_height": 1.48, "left_height": 1.24}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.22, "right_height": 0.8, "left_height": 1.72}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.1, "right_height": 1.68, "left_height": 1.0}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.14, "right_height": 1.08, "left_height": 1.44}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.19, "right_height": 0.88, "left_height": 1.12}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.09, "right_height": 1.04, "left_height": 1.76}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.26, "right_height": 0.96, "left_height": 1.32}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.43, "right_height": 0.84, "left_height": 1.4}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.08, "right_height": 1.08, "left_height": 1.24}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.11, "right_height": 1.2, "left_height": 1.04}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.34, "right_height": 1.12, "left_height": 0.84}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.64}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.52}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.29, "right_height": 1.56, "left_height": 0.84}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.48, "left_height": 1.2}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.12, "right_height": 1.48, "left_height": 0.88}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.37, "right_height": 1.28, "left_height": 0.88}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.44}, {"n": 4, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.4}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.28, "right_height": 1.04, "left_height": 1.44}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.06, "right_height": 1.2, "left_height": 1.28}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.19, "right_height": 1.4, "left_height": 1.36}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.24, "right_height": 0.96, "left_height": 1.36}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.1, "right_height": 1.72, "left_height": 1.04}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.22, "right_height": 1.16, "left_height": 1.12}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.16, "right_height": 1.32, "left_height": 1.12}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.12, "right_height": 1.0, "left_height": 1.76}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.18, "right_height": 1.28, "left_height": 1.08}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.41, "right_height": 0.72, "left_height": 1.04}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.12, "right_height": 1.24, "left_height": 0.88}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.13, "right_height": 1.2, "left_height": 0.92}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.35, "right_height": 1.2, "left_height": 0.64}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.6}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.4}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.37, "right_height": 0.8, "left_height": 1.28}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.12, "left_height": 1.32}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.18, "right_height": 1.72, "left_height": 0.68}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.24, "right_height": 1.08, "left_height": 1.08}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.52}, {"n": 4, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.56}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.24, "right_height": 1.4, "left_height": 0.92}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.12, "right_height": 1.2, "left_height": 1.16}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.2, "right_height": 1.24, "left_height": 1.0}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.18, "right_height": 1.12, "left_height": 1.16}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.11, "right_height": 1.96, "left_height": 0.76}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.12, "right_height": 1.08, "left_height": 1.52}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.18, "right_height": 1.32, "left_height": 1.12}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.15, "right_height": 0.88, "left_height": 1.76}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.18, "right_height": 1.28, "left_height": 1.32}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.47, "right_height": 1.12, "left_height": 0.76}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.16, "right_height": 1.16, "left_height": 0.72}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.12, "right_height": 1.32, "left_height": 0.8}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.22, "right_height": 1.28, "left_height": 0.96}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.48}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.48}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.29, "right_height": 1.24, "left_height": 1.12}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.32, "left_height": 1.2}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.1, "right_height": 1.4, "left_height": 1.12}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.32, "right_height": 0.68, "left_height": 1.16}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.68}, {"n": 4, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.56}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.28, "right_height": 1.04, "left_height": 1.0}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.05, "right_height": 1.2, "left_height": 1.32}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.21, "right_height": 1.08, "left_height": 1.52}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.23, "right_height": 1.44, "left_height": 0.88}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.1, "right_height": 1.8, "left_height": 1.04}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.26, "right_height": 1.24, "left_height": 0.96}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.11, "right_height": 1.28, "left_height": 1.16}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.17, "right_height": 0.72, "left_height": 2.0}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.22, "right_height": 1.12, "left_height": 1.32}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.32, "right_height": 1.04, "left_height": 0.76}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.14, "right_height": 1.24, "left_height": 0.76}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.16, "right_height": 1.08, "left_height": 1.0}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.24, "right_height": 1.28, "left_height": 0.88}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.48}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.64}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.29, "right_height": 0.88, "left_height": 1.12}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.12, "left_height": 1.24}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.08, "right_height": 1.32, "left_height": 1.12}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.23, "right_height": 0.84, "left_height": 1.16}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.24}, {"n": 4, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.6}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.31, "right_height": 1.0, "left_height": 1.2}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.09, "right_height": 1.12, "left_height": 1.32}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.12, "right_height": 1.44, "left_height": 1.2}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.19, "right_height": 1.24, "left_height": 1.16}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.22, "right_height": 2.12, "left_height": 0.56}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.18, "right_height": 1.24, "left_height": 1.28}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.18, "right_height": 0.88, "left_height": 1.52}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.18, "right_height": 0.76, "left_height": 2.08}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.24, "right_height": 1.04, "left_height": 1.48}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.43, "right_height": 0.76, "left_height": 0.68}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.19, "right_height": 1.2, "left_height": 0.56}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.2, "right_height": 1.24, "left_height": 0.64}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.26, "right_height": 1.0, "left_height": 1.08}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.4}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.2}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.23, "right_height": 1.32, "left_height": 1.0}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.12, "left_height": 1.36}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.12, "right_height": 1.48, "left_height": 0.84}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.33, "right_height": 1.16, "left_height": 1.04}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.32}, {"n": 4, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.44}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.17, "right_height": 0.8, "left_height": 1.4}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.1, "right_height": 1.4, "left_height": 1.12}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.21, "right_height": 1.2, "left_height": 1.16}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.22, "right_height": 1.48, "left_height": 0.76}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.21, "right_height": 2.16, "left_height": 0.64}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.28, "right_height": 1.32, "left_height": 0.88}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.17, "right_height": 0.84, "left_height": 1.6}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.16, "right_height": 0.88, "left_height": 1.96}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.2, "right_height": 1.2, "left_height": 1.48}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.43, "right_height": 0.92, "left_height": 0.56}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.14, "right_height": 1.16, "left_height": 0.76}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.2, "right_height": 1.32, "left_height": 0.52}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.16, "right_height": 1.12, "left_height": 1.04}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.52}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.36}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.15, "right_height": 0.8, "left_height": 1.36}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.16, "left_height": 1.2}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.08, "right_height": 1.32, "left_height": 0.96}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.21, "right_height": 1.04, "left_height": 1.08}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.4}, {"n": 4, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.28}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.22, "right_height": 1.36, "left_height": 0.92}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.07, "right_height": 1.2, "left_height": 1.16}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.16, "right_height": 1.16, "left_height": 1.0}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.2, "right_height": 1.96, "left_height": 0.56}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.24, "right_height": 2.24, "left_height": 0.52}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.36, "right_height": 2.12, "left_height": 0.56}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.26, "right_height": 0.8, "left_height": 1.6}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.21, "right_height": 0.64, "left_height": 2.16}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.34, "right_height": 0.64, "left_height": 2.04}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.44, "right_height": 0.84, "left_height": 0.72}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.21, "right_height": 1.12, "left_height": 0.6}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.33, "right_height": 1.2, "left_height": 0.24}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.19, "right_height": 1.08, "left_height": 1.16}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.4}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.28}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.22, "right_height": 0.96, "left_height": 1.08}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.08, "left_height": 1.2}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.04, "right_height": 1.16, "left_height": 1.08}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.26, "right_height": 1.16, "left_height": 1.16}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.36}, {"n": 4, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.28}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.24, "right_height": 1.28, "left_height": 1.32}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.16, "right_height": 0.92, "left_height": 1.08}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.21, "right_height": 1.04, "left_height": 1.2}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.21, "right_height": 1.88, "left_height": 0.64}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.22, "right_height": 2.28, "left_height": 0.48}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.34, "right_height": 2.04, "left_height": 0.64}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.3, "right_height": 0.44, "left_height": 1.88}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.25, "right_height": 0.48, "left_height": 2.24}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.34, "right_height": 0.64, "left_height": 2.12}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.46, "right_height": 0.72, "left_height": 0.52}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.3, "right_height": 1.08, "left_height": 0.44}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.24, "right_height": 1.24, "left_height": 0.64}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.21, "right_height": 1.24, "left_height": 0.92}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.32}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.2}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.23, "right_height": 1.12, "left_height": 1.0}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.04, "left_height": 1.12}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.12}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.14, "right_height": 1.24, "left_height": 1.12}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.2}, {"n": 4, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.24}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.18, "right_height": 0.96, "left_height": 1.24}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.09, "right_height": 1.08, "left_height": 1.36}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.26, "right_height": 1.36, "left_height": 0.64}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.31, "right_height": 2.0, "left_height": 0.64}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.32, "right_height": 2.56, "left_height": 0.36}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.28, "right_height": 1.88, "left_height": 0.88}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.31, "right_height": 0.36, "left_height": 2.2}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.32, "right_height": 0.4, "left_height": 2.6}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.34, "right_height": 0.64, "left_height": 1.96}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.48, "right_height": 1.04, "left_height": 0.4}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.23, "right_height": 1.12, "left_height": 0.56}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.37, "right_height": 1.12, "left_height": 0.24}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.08, "right_height": 1.12, "left_height": 1.08}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.16}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.32}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.15, "right_height": 1.0, "left_height": 1.12}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.04, "left_height": 1.16}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.02, "right_height": 1.08, "left_height": 1.04}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.1, "right_height": 1.28, "left_height": 0.92}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.24}, {"n": 4, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.28}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.18, "right_height": 1.2, "left_height": 0.84}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.08, "right_height": 1.32, "left_height": 1.08}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.25, "right_height": 1.12, "left_height": 0.96}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.35, "right_height": 2.52, "left_height": 0.2}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.35, "right_height": 2.6, "left_height": 0.2}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.36, "right_height": 2.12, "left_height": 0.56}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.33, "right_height": 0.36, "left_height": 2.2}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.32, "right_height": 0.24, "left_height": 2.52}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.38, "right_height": 0.48, "left_height": 2.44}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.49, "right_height": 1.12, "left_height": 0.16}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.37, "right_height": 1.04, "left_height": 0.24}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.33, "right_height": 1.12, "left_height": 0.28}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.11, "right_height": 0.96, "left_height": 1.08}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.2}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.24}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.13, "right_height": 1.08, "left_height": 0.96}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.12}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.2}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.1, "right_height": 1.04, "left_height": 1.04}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.16}, {"n": 4, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.16}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.34, "right_height": 0.72, "left_height": 1.28}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.1, "right_height": 1.2, "left_height": 1.16}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.17, "right_height": 1.24, "left_height": 1.08}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.27, "right_height": 2.04, "left_height": 0.48}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.4, "right_height": 2.76, "left_height": 0.16}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.38, "right_height": 2.12, "left_height": 0.48}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.32, "right_height": 0.36, "left_height": 2.52}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.42, "right_height": 0.12, "left_height": 2.8}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.36, "right_height": 0.56, "left_height": 2.2}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.48, "right_height": 0.96, "left_height": 0.32}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.41, "right_height": 1.12, "left_height": 0.12}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.4, "right_height": 1.08, "left_height": 0.16}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.08, "right_height": 1.04, "left_height": 0.96}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.12}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.08, "right_height": 1.16, "left_height": 0.88}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.04}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.16}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.05, "right_height": 1.0, "left_height": 1.08}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.08}, {"n": 4, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.2}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.25, "right_height": 1.16, "left_height": 1.08}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.18, "right_height": 0.96, "left_height": 1.24}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.27, "right_height": 1.4, "left_height": 0.72}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.46, "right_height": 2.88, "left_height": 0.08}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.41, "right_height": 2.8, "left_height": 0.16}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.44, "right_height": 2.76, "left_height": 0.24}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.46, "right_height": 0.0, "left_height": 2.8}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.49, "right_height": 0.0, "left_height": 2.96}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.4, "right_height": 0.4, "left_height": 2.44}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.49, "right_height": 1.04, "left_height": 0.08}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.43, "right_height": 1.04, "left_height": 0.12}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.44, "right_height": 1.08, "left_height": 0.08}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.04, "right_height": 1.16, "left_height": 0.92}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.04}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.02, "right_height": 0.92, "left_height": 1.08}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.08}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.08}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.06, "right_height": 0.96, "left_height": 1.12}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.12}, {"n": 4, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.12, "right_height": 0.96, "left_height": 1.28}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.16, "right_height": 1.16, "left_height": 1.12}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.19, "right_height": 0.88, "left_height": 1.24}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.5, "right_height": 3.0, "left_height": 0.0}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.5, "right_height": 3.0, "left_height": 0.0}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.5, "right_height": 3.0, "left_height": 0.0}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.5, "right_height": 0.0, "left_height": 3.0}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.5, "right_height": 0.0, "left_height": 3.0}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.5, "right_height": 0.0, "left_height": 3.0}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.5, "right_height": 1.0, "left_height": 0.0}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.5, "right_height": 1.0, "left_height": 0.0}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.5, "right_height": 1.0, "left_height": 0.0}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 4, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.0}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.5, "right_height": 1.96, "left_height": 3.04}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.195, "right_height": 2.64, "left_height": 2.68}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.44, "right_height": 2.2, "left_height": 1.52}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.5, "right_height": 0.0, "left_height": 7.0}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.75, "right_height": 1.0, "left_height": 6.0}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.75, "right_height": 1.0, "left_height": 6.0}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.5, "right_height": 7.0, "left_height": 0.0}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.75, "right_height": 6.0, "left_height": 1.0}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.75, "right_height": 6.0, "left_height": 1.0}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.5, "right_height": 0.0, "left_height": 7.0}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 2.0, "right_height": 3.0, "left_height": 4.0}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.0, "right_height": 3.0, "left_height": 4.0}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.5, "right_height": 1.0, "left_height": 0.0}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 2.75, "right_height": 1.0, "left_height": 6.0}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.75, "right_height": 1.0, "left_height": 6.0}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.5, "right_height": 0.0, "left_height": 6.0}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 2.0, "right_height": 1.0, "left_height": 3.0}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.25, "right_height": 1.0, "left_height": 2.0}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.5, "right_height": 0.0, "left_height": 5.0}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 2.375, "right_height": 1.0, "left_height": 5.0}, {"n": 8, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.75, "right_height": 1.0, "left_height": 2.0}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.5, "right_height": 3.08, "left_height": 1.56}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.12, "right_height": 2.44, "left_height": 2.36}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.645, "right_height": 1.92, "left_height": 2.52}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 2.9, "right_height": 0.44, "left_height": 5.68}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.525, "right_height": 1.44, "left_height": 4.28}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.72, "right_height": 1.0, "left_height": 5.84}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.27, "right_height": 5.68, "left_height": 0.28}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.69, "right_height": 5.2, "left_height": 1.16}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.67, "right_height": 5.76, "left_height": 1.0}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.38, "right_height": 0.4, "left_height": 5.4}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.99, "right_height": 3.16, "left_height": 3.44}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.085, "right_height": 3.12, "left_height": 3.12}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.34, "right_height": 1.12, "left_height": 0.12}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 2.605, "right_height": 1.12, "left_height": 5.44}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.64, "right_height": 1.04, "left_height": 5.64}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.14, "right_height": 0.48, "left_height": 4.64}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 2.0, "right_height": 1.24, "left_height": 2.84}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.335, "right_height": 1.56, "left_height": 1.68}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.215, "right_height": 0.28, "left_height": 4.24}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 2.29, "right_height": 1.24, "left_height": 4.52}, {"n": 8, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.71, "right_height": 1.04, "left_height": 2.04}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.93, "right_height": 1.56, "left_height": 1.96}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.03, "right_height": 2.48, "left_height": 2.64}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.375, "right_height": 1.56, "left_height": 2.4}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.08, "right_height": 0.44, "left_height": 4.76}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.385, "right_height": 1.48, "left_height": 4.36}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.64, "right_height": 1.0, "left_height": 5.52}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 2.665, "right_height": 4.36, "left_height": 0.76}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.35, "right_height": 4.52, "left_height": 1.52}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.61, "right_height": 5.52, "left_height": 1.0}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.17, "right_height": 0.72, "left_height": 3.92}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.97, "right_height": 3.04, "left_height": 3.52}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.98, "right_height": 3.08, "left_height": 3.44}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.04, "right_height": 1.48, "left_height": 0.76}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 2.605, "right_height": 1.16, "left_height": 5.2}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.57, "right_height": 1.08, "left_height": 5.28}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.275, "right_height": 0.24, "left_height": 5.16}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.97, "right_height": 1.92, "left_height": 2.32}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.31, "right_height": 1.64, "left_height": 1.68}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 2.845, "right_height": 0.44, "left_height": 3.44}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.985, "right_height": 1.92, "left_height": 3.32}, {"n": 8, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.44, "right_height": 1.32, "left_height": 2.12}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.0, "right_height": 1.4, "left_height": 2.48}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.17, "right_height": 2.52, "left_height": 2.48}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.385, "right_height": 2.32, "left_height": 1.92}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 2.72, "right_height": 0.8, "left_height": 2.92}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.275, "right_height": 1.68, "left_height": 3.8}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.64, "right_height": 1.0, "left_height": 5.28}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 2.73, "right_height": 3.84, "left_height": 0.68}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.255, "right_height": 3.92, "left_height": 1.76}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.57, "right_height": 5.04, "left_height": 1.0}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.065, "right_height": 0.68, "left_height": 3.64}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 2.005, "right_height": 2.68, "left_height": 3.6}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.055, "right_height": 2.76, "left_height": 3.24}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 2.895, "right_height": 1.68, "left_height": 0.72}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 2.415, "right_height": 1.28, "left_height": 4.72}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.555, "right_height": 0.96, "left_height": 5.28}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 2.86, "right_height": 0.84, "left_height": 3.64}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.945, "right_height": 1.72, "left_height": 2.32}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.265, "right_height": 1.56, "left_height": 1.56}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 2.705, "right_height": 1.04, "left_height": 2.92}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 2.02, "right_height": 1.8, "left_height": 3.48}, {"n": 8, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.4, "right_height": 1.32, "left_height": 1.96}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.53, "right_height": 1.64, "left_height": 2.36}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.06, "right_height": 2.88, "left_height": 2.2}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.545, "right_height": 1.88, "left_height": 2.0}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 2.4, "right_height": 1.04, "left_height": 2.96}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.085, "right_height": 1.88, "left_height": 3.36}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.58, "right_height": 1.0, "left_height": 4.96}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 2.52, "right_height": 3.8, "left_height": 0.84}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.12, "right_height": 3.36, "left_height": 1.8}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.54, "right_height": 4.96, "left_height": 1.0}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.185, "right_height": 1.16, "left_height": 3.24}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.92, "right_height": 2.88, "left_height": 3.04}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.03, "right_height": 2.76, "left_height": 3.2}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 2.765, "right_height": 1.32, "left_height": 1.96}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 2.22, "right_height": 1.24, "left_height": 4.4}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.385, "right_height": 1.24, "left_height": 4.6}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 2.94, "right_height": 0.56, "left_height": 4.08}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 2.045, "right_height": 2.84, "left_height": 1.84}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.32, "right_height": 2.0, "left_height": 1.56}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 2.535, "right_height": 1.16, "left_height": 2.48}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 2.085, "right_height": 1.6, "left_height": 3.56}, {"n": 8, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.345, "right_height": 1.4, "left_height": 2.0}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.905, "right_height": 1.92, "left_height": 2.48}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.97, "right_height": 2.28, "left_height": 2.48}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.595, "right_height": 1.44, "left_height": 2.36}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 2.39, "right_height": 1.08, "left_height": 2.84}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.21, "right_height": 1.84, "left_height": 2.92}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.59, "right_height": 1.0, "left_height": 5.12}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 2.525, "right_height": 2.92, "left_height": 1.04}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.255, "right_height": 2.52, "left_height": 2.08}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.52, "right_height": 4.4, "left_height": 1.0}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 2.945, "right_height": 1.52, "left_height": 2.08}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.98, "right_height": 3.0, "left_height": 2.28}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.08, "right_height": 2.44, "left_height": 3.16}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 2.59, "right_height": 1.8, "left_height": 1.56}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 2.28, "right_height": 1.24, "left_height": 4.48}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.385, "right_height": 1.04, "left_height": 4.68}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 2.705, "right_height": 1.24, "left_height": 3.44}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.925, "right_height": 2.0, "left_height": 1.88}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.385, "right_height": 2.2, "left_height": 1.28}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 2.75, "right_height": 1.32, "left_height": 3.08}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 2.0, "right_height": 1.84, "left_height": 3.04}, {"n": 8, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.285, "right_height": 1.48, "left_height": 1.92}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.745, "right_height": 2.2, "left_height": 1.24}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.99, "right_height": 2.28, "left_height": 2.44}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.255, "right_height": 1.76, "left_height": 2.36}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 2.38, "right_height": 1.28, "left_height": 2.52}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.165, "right_height": 2.2, "left_height": 2.64}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.61, "right_height": 1.08, "left_height": 4.16}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 2.395, "right_height": 2.16, "left_height": 1.28}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.045, "right_height": 2.96, "left_height": 1.92}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.57, "right_height": 4.56, "left_height": 1.0}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 2.825, "right_height": 1.16, "left_height": 1.76}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.96, "right_height": 2.64, "left_height": 2.56}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.02, "right_height": 2.68, "left_height": 2.88}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 2.505, "right_height": 2.04, "left_height": 1.72}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 2.165, "right_height": 1.36, "left_height": 3.84}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.335, "right_height": 1.08, "left_height": 4.56}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 2.655, "right_height": 1.12, "left_height": 3.08}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.915, "right_height": 2.32, "left_height": 1.88}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.215, "right_height": 1.92, "left_height": 1.48}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 2.57, "right_height": 1.36, "left_height": 2.48}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.925, "right_height": 2.0, "left_height": 2.76}, {"n": 8, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.2, "right_height": 1.56, "left_height": 2.08}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.525, "right_height": 1.48, "left_height": 1.92}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.945, "right_height": 2.16, "left_height": 2.4}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.34, "right_height": 2.0, "left_height": 1.92}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 2.21, "right_height": 1.48, "left_height": 2.24}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.075, "right_height": 2.08, "left_height": 3.24}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.44, "right_height": 1.08, "left_height": 4.24}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 2.325, "right_height": 2.36, "left_height": 1.2}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.06, "right_height": 2.68, "left_height": 2.2}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.7, "right_height": 3.44, "left_height": 1.0}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 2.745, "right_height": 1.04, "left_height": 1.4}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.93, "right_height": 2.64, "left_height": 2.36}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.09, "right_height": 2.4, "left_height": 3.04}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 2.54, "right_height": 2.16, "left_height": 1.52}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 2.11, "right_height": 1.36, "left_height": 3.8}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.315, "right_height": 1.08, "left_height": 4.32}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 2.39, "right_height": 1.96, "left_height": 1.64}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.945, "right_height": 2.48, "left_height": 1.68}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.27, "right_height": 2.52, "left_height": 1.24}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 2.38, "right_height": 1.76, "left_height": 1.6}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.915, "right_height": 1.76, "left_height": 2.76}, {"n": 8, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.205, "right_height": 1.48, "left_height": 2.36}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.515, "right_height": 1.64, "left_height": 1.92}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.96, "right_height": 2.12, "left_height": 2.44}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.22, "right_height": 1.92, "left_height": 2.04}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 2.055, "right_height": 1.8, "left_height": 2.2}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.125, "right_height": 2.52, "left_height": 2.64}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.7, "right_height": 1.0, "left_height": 3.84}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 2.23, "right_height": 1.92, "left_height": 1.48}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.075, "right_height": 1.88, "left_height": 2.56}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.7, "right_height": 4.08, "left_height": 1.08}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 2.925, "right_height": 1.08, "left_height": 1.8}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.985, "right_height": 2.6, "left_height": 2.0}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.135, "right_height": 3.12, "left_height": 1.8}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 2.255, "right_height": 1.96, "left_height": 1.76}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.98, "right_height": 1.56, "left_height": 3.28}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.085, "right_height": 1.28, "left_height": 3.56}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 2.22, "right_height": 1.88, "left_height": 2.36}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.91, "right_height": 2.76, "left_height": 1.56}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.3, "right_height": 2.84, "left_height": 1.16}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 2.69, "right_height": 0.88, "left_height": 2.4}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.84, "right_height": 2.12, "left_height": 2.56}, {"n": 8, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.25, "right_height": 1.28, "left_height": 2.4}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.52, "right_height": 1.36, "left_height": 2.04}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.035, "right_height": 2.44, "left_height": 2.08}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.215, "right_height": 2.0, "left_height": 2.12}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 2.225, "right_height": 1.76, "left_height": 1.96}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.025, "right_height": 2.76, "left_height": 1.88}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.55, "right_height": 1.32, "left_height": 3.36}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 2.115, "right_height": 1.84, "left_height": 1.92}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.03, "right_height": 1.68, "left_height": 2.68}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.46, "right_height": 3.36, "left_height": 1.32}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.065, "right_height": 1.04, "left_height": 1.52}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 2.0, "right_height": 2.36, "left_height": 2.04}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.045, "right_height": 3.24, "left_height": 1.88}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 2.45, "right_height": 2.0, "left_height": 1.64}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 2.09, "right_height": 1.52, "left_height": 3.36}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.25, "right_height": 1.32, "left_height": 3.28}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 2.395, "right_height": 2.12, "left_height": 2.0}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.94, "right_height": 2.64, "left_height": 1.68}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.15, "right_height": 2.56, "left_height": 1.28}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 2.205, "right_height": 1.64, "left_height": 1.4}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.785, "right_height": 2.2, "left_height": 2.2}, {"n": 8, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.135, "right_height": 1.68, "left_height": 1.96}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.35, "right_height": 1.76, "left_height": 1.72}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.955, "right_height": 2.0, "left_height": 2.52}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.295, "right_height": 2.0, "left_height": 1.8}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 2.085, "right_height": 1.72, "left_height": 2.32}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.005, "right_height": 2.76, "left_height": 1.6}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.44, "right_height": 1.4, "left_height": 3.44}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 2.0, "right_height": 1.8, "left_height": 1.96}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.95, "right_height": 1.8, "left_height": 2.8}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.46, "right_height": 3.84, "left_height": 1.32}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 2.985, "right_height": 0.68, "left_height": 1.44}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 2.065, "right_height": 2.6, "left_height": 1.44}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.025, "right_height": 2.44, "left_height": 2.24}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 2.27, "right_height": 1.76, "left_height": 2.0}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.925, "right_height": 1.6, "left_height": 3.0}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.1, "right_height": 1.32, "left_height": 3.32}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 2.245, "right_height": 1.68, "left_height": 1.84}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 2.04, "right_height": 2.84, "left_height": 1.6}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.28, "right_height": 2.8, "left_height": 1.2}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 2.175, "right_height": 1.92, "left_height": 1.88}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.805, "right_height": 2.12, "left_height": 2.32}, {"n": 8, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.08, "right_height": 1.44, "left_height": 2.32}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.225, "right_height": 1.84, "left_height": 2.08}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.855, "right_height": 1.96, "left_height": 2.76}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.26, "right_height": 1.6, "left_height": 2.48}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 2.04, "right_height": 2.04, "left_height": 1.76}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.925, "right_height": 3.04, "left_height": 2.08}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.4, "right_height": 1.32, "left_height": 2.96}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 2.085, "right_height": 1.8, "left_height": 2.28}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.1, "right_height": 1.64, "left_height": 3.12}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.42, "right_height": 3.28, "left_height": 1.32}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 2.925, "right_height": 1.6, "left_height": 0.92}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 2.02, "right_height": 2.56, "left_height": 1.44}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.125, "right_height": 2.6, "left_height": 1.64}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 2.275, "right_height": 1.36, "left_height": 2.2}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.915, "right_height": 1.64, "left_height": 2.84}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.97, "right_height": 1.8, "left_height": 3.08}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 2.175, "right_height": 1.84, "left_height": 1.88}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.905, "right_height": 2.56, "left_height": 1.72}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.22, "right_height": 2.44, "left_height": 1.56}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 2.165, "right_height": 1.96, "left_height": 1.68}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.84, "right_height": 2.16, "left_height": 1.88}, {"n": 8, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.075, "right_height": 1.52, "left_height": 2.2}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.275, "right_height": 1.76, "left_height": 1.56}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.84, "right_height": 2.24, "left_height": 2.36}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.155, "right_height": 2.04, "left_height": 2.28}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 2.025, "right_height": 2.64, "left_height": 1.68}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.965, "right_height": 3.04, "left_height": 1.72}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.62, "right_height": 1.32, "left_height": 2.88}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 2.11, "right_height": 1.8, "left_height": 2.16}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.0, "right_height": 1.48, "left_height": 3.16}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.51, "right_height": 2.4, "left_height": 1.8}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.11, "right_height": 1.32, "left_height": 0.56}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 2.11, "right_height": 2.24, "left_height": 1.4}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.03, "right_height": 2.68, "left_height": 1.8}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 2.05, "right_height": 2.12, "left_height": 1.8}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.965, "right_height": 1.56, "left_height": 2.92}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.115, "right_height": 1.6, "left_height": 3.04}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 2.26, "right_height": 2.44, "left_height": 1.4}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.865, "right_height": 2.32, "left_height": 2.04}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.08, "right_height": 2.68, "left_height": 1.4}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 2.06, "right_height": 1.68, "left_height": 1.88}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.88, "right_height": 2.04, "left_height": 2.36}, {"n": 8, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.095, "right_height": 1.48, "left_height": 2.76}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.355, "right_height": 1.36, "left_height": 1.88}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.865, "right_height": 1.64, "left_height": 2.28}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.12, "right_height": 2.4, "left_height": 2.12}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 2.07, "right_height": 2.92, "left_height": 1.32}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.09, "right_height": 3.4, "left_height": 1.44}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.46, "right_height": 1.64, "left_height": 3.04}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 2.14, "right_height": 1.88, "left_height": 2.6}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.15, "right_height": 1.2, "left_height": 3.72}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.32, "right_height": 2.8, "left_height": 2.2}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.03, "right_height": 1.04, "left_height": 1.04}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 2.05, "right_height": 1.92, "left_height": 1.44}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.235, "right_height": 2.28, "left_height": 1.36}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 2.21, "right_height": 2.2, "left_height": 2.24}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.905, "right_height": 1.84, "left_height": 2.32}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.09, "right_height": 1.36, "left_height": 3.08}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 2.07, "right_height": 2.36, "left_height": 1.64}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.9, "right_height": 2.76, "left_height": 1.56}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.02, "right_height": 2.8, "left_height": 1.52}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 2.045, "right_height": 1.88, "left_height": 1.92}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.82, "right_height": 2.08, "left_height": 2.24}, {"n": 8, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.04, "right_height": 1.52, "left_height": 2.6}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.16, "right_height": 1.72, "left_height": 1.72}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.005, "right_height": 1.52, "left_height": 2.16}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.19, "right_height": 1.84, "left_height": 1.8}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 2.205, "right_height": 3.04, "left_height": 1.12}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.245, "right_height": 3.92, "left_height": 0.72}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.28, "right_height": 1.96, "left_height": 2.32}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 2.105, "right_height": 1.0, "left_height": 3.04}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.075, "right_height": 1.32, "left_height": 3.72}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.44, "right_height": 1.84, "left_height": 2.04}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.1, "right_height": 1.04, "left_height": 0.52}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 2.025, "right_height": 2.12, "left_height": 1.4}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.095, "right_height": 1.96, "left_height": 1.56}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 2.06, "right_height": 1.72, "left_height": 2.28}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.815, "right_height": 1.8, "left_height": 2.36}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.995, "right_height": 1.2, "left_height": 2.72}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 2.0, "right_height": 1.72, "left_height": 1.76}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.89, "right_height": 2.64, "left_height": 1.64}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.05, "right_height": 2.56, "left_height": 1.56}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 2.15, "right_height": 1.8, "left_height": 1.56}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.85, "right_height": 2.08, "left_height": 2.24}, {"n": 8, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.005, "right_height": 1.76, "left_height": 2.04}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.205, "right_height": 1.44, "left_height": 1.96}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.87, "right_height": 2.16, "left_height": 2.08}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.145, "right_height": 2.0, "left_height": 1.92}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 2.28, "right_height": 3.64, "left_height": 0.96}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.32, "right_height": 4.36, "left_height": 0.92}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.39, "right_height": 2.12, "left_height": 2.0}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 2.0, "right_height": 1.6, "left_height": 3.28}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.245, "right_height": 0.76, "left_height": 3.88}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.42, "right_height": 2.56, "left_height": 2.04}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.105, "right_height": 1.08, "left_height": 1.0}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 2.19, "right_height": 2.2, "left_height": 1.12}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.37, "right_height": 2.08, "left_height": 0.76}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 2.07, "right_height": 1.92, "left_height": 1.92}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.825, "right_height": 1.96, "left_height": 2.28}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.995, "right_height": 1.68, "left_height": 2.16}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 2.12, "right_height": 2.0, "left_height": 1.6}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.905, "right_height": 2.56, "left_height": 1.64}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.0, "right_height": 2.28, "left_height": 1.92}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.95, "right_height": 2.0, "left_height": 1.68}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.815, "right_height": 2.12, "left_height": 1.68}, {"n": 8, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.065, "right_height": 1.64, "left_height": 2.28}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.035, "right_height": 1.84, "left_height": 1.76}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.965, "right_height": 2.0, "left_height": 2.08}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.01, "right_height": 2.08, "left_height": 2.0}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 2.275, "right_height": 4.0, "left_height": 0.8}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.425, "right_height": 4.64, "left_height": 0.8}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.37, "right_height": 2.92, "left_height": 1.92}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 2.305, "right_height": 0.76, "left_height": 3.92}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.345, "right_height": 0.84, "left_height": 4.36}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.29, "right_height": 1.76, "left_height": 2.76}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.185, "right_height": 1.0, "left_height": 0.6}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 2.215, "right_height": 1.6, "left_height": 1.2}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.46, "right_height": 1.8, "left_height": 0.84}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 2.06, "right_height": 2.0, "left_height": 1.4}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.855, "right_height": 2.4, "left_height": 1.48}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.975, "right_height": 1.92, "left_height": 2.08}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 2.105, "right_height": 2.36, "left_height": 1.44}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.855, "right_height": 2.36, "left_height": 1.6}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.07, "right_height": 2.28, "left_height": 1.44}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 2.175, "right_height": 2.56, "left_height": 1.56}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.765, "right_height": 2.12, "left_height": 1.92}, {"n": 8, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.99, "right_height": 1.48, "left_height": 1.92}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.16, "right_height": 1.76, "left_height": 1.68}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.0, "right_height": 2.32, "left_height": 1.72}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.09, "right_height": 2.08, "left_height": 1.84}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 2.37, "right_height": 4.48, "left_height": 0.72}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.49, "right_height": 4.84, "left_height": 0.76}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.37, "right_height": 3.56, "left_height": 1.36}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 2.36, "right_height": 0.64, "left_height": 4.36}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.535, "right_height": 0.56, "left_height": 4.92}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.25, "right_height": 1.84, "left_height": 3.16}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.285, "right_height": 1.2, "left_height": 0.28}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 2.605, "right_height": 1.6, "left_height": 0.56}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.555, "right_height": 1.68, "left_height": 0.56}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 2.01, "right_height": 2.08, "left_height": 1.52}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.83, "right_height": 2.24, "left_height": 1.56}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.995, "right_height": 1.96, "left_height": 1.84}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 2.065, "right_height": 2.36, "left_height": 1.44}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.915, "right_height": 2.56, "left_height": 1.36}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.97, "right_height": 2.12, "left_height": 1.84}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 2.11, "right_height": 2.28, "left_height": 1.4}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.86, "right_height": 2.32, "left_height": 1.76}, {"n": 8, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.965, "right_height": 2.12, "left_height": 1.56}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.01, "right_height": 2.08, "left_height": 1.44}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.02, "right_height": 1.88, "left_height": 2.08}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.065, "right_height": 1.64, "left_height": 1.72}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 2.68, "right_height": 4.92, "left_height": 0.32}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.78, "right_height": 5.52, "left_height": 0.48}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.69, "right_height": 3.88, "left_height": 1.2}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 2.455, "right_height": 0.84, "left_height": 4.64}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.72, "right_height": 0.36, "left_height": 5.44}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.56, "right_height": 1.04, "left_height": 3.88}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.295, "right_height": 0.92, "left_height": 0.44}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 2.965, "right_height": 1.08, "left_height": 0.32}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.76, "right_height": 1.4, "left_height": 0.48}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.96, "right_height": 2.4, "left_height": 1.44}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.91, "right_height": 2.64, "left_height": 1.44}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.96, "right_height": 2.36, "left_height": 1.52}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.9, "right_height": 2.52, "left_height": 1.48}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.915, "right_height": 2.6, "left_height": 1.2}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.07, "right_height": 2.52, "left_height": 1.52}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.9, "right_height": 2.24, "left_height": 1.44}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.89, "right_height": 2.64, "left_height": 1.4}, {"n": 8, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.96, "right_height": 2.04, "left_height": 1.84}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.025, "right_height": 1.84, "left_height": 1.84}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.1, "right_height": 1.92, "left_height": 1.8}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.04, "right_height": 1.8, "left_height": 2.12}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.0, "right_height": 5.84, "left_height": 0.32}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.055, "right_height": 6.12, "left_height": 0.28}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 3.09, "right_height": 5.88, "left_height": 0.24}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 2.91, "right_height": 0.28, "left_height": 5.8}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.835, "right_height": 0.44, "left_height": 5.84}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.98, "right_height": 0.48, "left_height": 5.8}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.475, "right_height": 1.16, "left_height": 0.12}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.02, "right_height": 1.2, "left_height": 0.24}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.115, "right_height": 1.2, "left_height": 0.2}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.905, "right_height": 2.4, "left_height": 1.4}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.935, "right_height": 2.72, "left_height": 1.16}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.0, "right_height": 2.52, "left_height": 1.28}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.905, "right_height": 2.4, "left_height": 1.52}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.93, "right_height": 2.8, "left_height": 1.32}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.95, "right_height": 2.32, "left_height": 1.56}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 2.05, "right_height": 2.56, "left_height": 1.2}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.905, "right_height": 2.72, "left_height": 1.32}, {"n": 8, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.985, "right_height": 2.24, "left_height": 1.48}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 2.2, "right_height": 2.04, "left_height": 1.4}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.205, "right_height": 1.6, "left_height": 1.68}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.03, "right_height": 1.6, "left_height": 1.96}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.5, "right_height": 7.0, "left_height": 0.0}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.5, "right_height": 7.0, "left_height": 0.0}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 3.5, "right_height": 7.0, "left_height": 0.0}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.5, "right_height": 0.0, "left_height": 7.0}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 3.5, "right_height": 0.0, "left_height": 7.0}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 3.5, "right_height": 0.0, "left_height": 7.0}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.5, "right_height": 1.0, "left_height": 0.0}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.5, "right_height": 1.0, "left_height": 0.0}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.5, "right_height": 1.0, "left_height": 0.0}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 2.0, "right_height": 3.0, "left_height": 1.0}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 2.0, "right_height": 3.0, "left_height": 1.0}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.0, "right_height": 3.0, "left_height": 1.0}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 2.0, "right_height": 3.0, "left_height": 1.0}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 2.0, "right_height": 3.0, "left_height": 1.0}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.0, "right_height": 3.0, "left_height": 1.0}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 2.0, "right_height": 3.0, "left_height": 1.0}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 2.0, "right_height": 3.0, "left_height": 1.0}, {"n": 8, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.0, "right_height": 3.0, "left_height": 1.0}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 7.5, "right_height": 4.36, "left_height": 4.08}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.905, "right_height": 4.08, "left_height": 3.96}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 4.84, "right_height": 3.6, "left_height": 3.4}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 7.5, "right_height": 0.0, "left_height": 15.0}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 6.625, "right_height": 1.0, "left_height": 14.0}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 6.625, "right_height": 1.0, "left_height": 14.0}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 7.5, "right_height": 15.0, "left_height": 0.0}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 6.625, "right_height": 14.0, "left_height": 1.0}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 6.625, "right_height": 14.0, "left_height": 1.0}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 7.5, "right_height": 0.0, "left_height": 15.0}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 4.0, "right_height": 7.0, "left_height": 8.0}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 4.0, "right_height": 7.0, "left_height": 8.0}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 7.5, "right_height": 1.0, "left_height": 0.0}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 6.625, "right_height": 1.0, "left_height": 14.0}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 6.625, "right_height": 1.0, "left_height": 14.0}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 7.5, "right_height": 0.0, "left_height": 14.0}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 4.0, "right_height": 1.0, "left_height": 7.0}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 4.125, "right_height": 1.0, "left_height": 6.0}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 7.5, "right_height": 0.0, "left_height": 13.0}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 5.3125, "right_height": 1.0, "left_height": 11.0}, {"n": 16, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 6.625, "right_height": 1.0, "left_height": 10.0}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 6.675, "right_height": 3.04, "left_height": 3.32}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.9325, "right_height": 4.16, "left_height": 3.96}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 4.6775, "right_height": 3.24, "left_height": 3.92}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 6.39, "right_height": 0.44, "left_height": 10.68}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 4.9225, "right_height": 1.72, "left_height": 8.88}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 6.405, "right_height": 1.0, "left_height": 13.12}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 6.3375, "right_height": 11.04, "left_height": 0.4}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 6.055, "right_height": 11.12, "left_height": 1.32}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 6.21, "right_height": 12.72, "left_height": 1.0}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 6.955, "right_height": 1.24, "left_height": 10.16}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.8625, "right_height": 6.68, "left_height": 6.56}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.8225, "right_height": 7.04, "left_height": 7.28}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 6.3475, "right_height": 1.56, "left_height": 0.2}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 5.555, "right_height": 1.28, "left_height": 11.24}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 5.9225, "right_height": 1.08, "left_height": 11.96}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 6.305, "right_height": 0.44, "left_height": 11.2}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.51, "right_height": 1.92, "left_height": 5.44}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 4.13, "right_height": 1.2, "left_height": 5.56}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 6.325, "right_height": 0.52, "left_height": 9.56}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 4.3575, "right_height": 1.92, "left_height": 8.28}, {"n": 16, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 5.9175, "right_height": 1.28, "left_height": 8.96}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 5.98, "right_height": 4.28, "left_height": 2.48}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.9825, "right_height": 4.48, "left_height": 3.8}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 5.0675, "right_height": 2.08, "left_height": 4.52}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 4.9475, "right_height": 0.8, "left_height": 8.84}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 4.815, "right_height": 1.8, "left_height": 7.88}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 6.23, "right_height": 1.0, "left_height": 12.64}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 5.09, "right_height": 9.16, "left_height": 0.76}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 4.7125, "right_height": 6.64, "left_height": 1.88}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 6.07, "right_height": 12.32, "left_height": 1.0}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 6.2325, "right_height": 0.92, "left_height": 6.08}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.69, "right_height": 6.84, "left_height": 5.36}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.66, "right_height": 6.24, "left_height": 6.24}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 5.4075, "right_height": 2.2, "left_height": 0.84}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 5.3775, "right_height": 1.4, "left_height": 10.6}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 5.8375, "right_height": 1.08, "left_height": 11.56}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 5.585, "right_height": 0.88, "left_height": 9.64}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.58, "right_height": 2.16, "left_height": 4.84}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 4.1225, "right_height": 1.52, "left_height": 5.12}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 5.6075, "right_height": 0.92, "left_height": 6.88}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 4.1375, "right_height": 2.12, "left_height": 7.48}, {"n": 16, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 5.7325, "right_height": 1.28, "left_height": 8.44}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 5.31, "right_height": 2.76, "left_height": 2.64}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.62, "right_height": 3.68, "left_height": 3.68}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 4.48, "right_height": 3.2, "left_height": 3.24}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 4.6525, "right_height": 1.24, "left_height": 6.96}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.835, "right_height": 2.16, "left_height": 5.48}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 5.98, "right_height": 1.0, "left_height": 12.16}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 4.9575, "right_height": 6.16, "left_height": 1.12}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 3.89, "right_height": 4.6, "left_height": 2.2}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 5.675, "right_height": 11.44, "left_height": 1.08}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 5.85, "right_height": 1.28, "left_height": 3.2}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.5225, "right_height": 6.24, "left_height": 5.16}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.63, "right_height": 5.76, "left_height": 5.84}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 5.1425, "right_height": 2.4, "left_height": 2.08}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 4.6875, "right_height": 1.48, "left_height": 9.08}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 5.5425, "right_height": 1.08, "left_height": 11.64}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 4.905, "right_height": 1.04, "left_height": 6.32}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.2875, "right_height": 2.16, "left_height": 4.28}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 4.0775, "right_height": 1.56, "left_height": 4.84}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 5.095, "right_height": 0.68, "left_height": 6.64}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 4.205, "right_height": 2.08, "left_height": 6.04}, {"n": 16, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 5.3825, "right_height": 1.44, "left_height": 7.56}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 4.775, "right_height": 2.84, "left_height": 3.08}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.64, "right_height": 4.36, "left_height": 3.36}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 4.3625, "right_height": 3.44, "left_height": 3.04}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 4.2925, "right_height": 1.16, "left_height": 6.16}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.8, "right_height": 2.28, "left_height": 4.48}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 5.81, "right_height": 1.0, "left_height": 11.6}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.9175, "right_height": 4.16, "left_height": 1.32}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 4.065, "right_height": 4.08, "left_height": 2.24}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 5.805, "right_height": 11.92, "left_height": 1.0}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 5.84, "right_height": 1.24, "left_height": 3.4}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.605, "right_height": 5.72, "left_height": 5.16}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.625, "right_height": 5.0, "left_height": 6.72}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 4.675, "right_height": 2.56, "left_height": 2.88}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 4.735, "right_height": 1.44, "left_height": 9.24}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 5.28, "right_height": 1.16, "left_height": 10.04}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 4.5125, "right_height": 1.2, "left_height": 5.6}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.37, "right_height": 2.52, "left_height": 3.52}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 4.06, "right_height": 1.76, "left_height": 5.08}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 4.4825, "right_height": 1.16, "left_height": 5.92}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 3.7075, "right_height": 2.32, "left_height": 6.0}, {"n": 16, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 5.26, "right_height": 1.28, "left_height": 7.48}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 4.6925, "right_height": 2.28, "left_height": 2.32}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.4875, "right_height": 3.96, "left_height": 3.8}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 4.72, "right_height": 3.48, "left_height": 2.84}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.61, "right_height": 1.52, "left_height": 4.52}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.445, "right_height": 2.44, "left_height": 4.0}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 5.61, "right_height": 1.08, "left_height": 11.28}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.97, "right_height": 4.16, "left_height": 1.48}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 3.72, "right_height": 3.48, "left_height": 2.6}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 5.45, "right_height": 10.96, "left_height": 1.08}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 5.84, "right_height": 0.44, "left_height": 3.36}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.36, "right_height": 5.84, "left_height": 4.04}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.7525, "right_height": 5.0, "left_height": 6.68}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 4.4925, "right_height": 2.04, "left_height": 2.28}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 4.655, "right_height": 1.32, "left_height": 9.04}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 5.04, "right_height": 1.24, "left_height": 10.0}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 5.105, "right_height": 1.64, "left_height": 5.16}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.2375, "right_height": 3.04, "left_height": 3.68}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.725, "right_height": 2.4, "left_height": 3.0}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 4.0725, "right_height": 1.88, "left_height": 4.4}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 3.4075, "right_height": 2.92, "left_height": 4.92}, {"n": 16, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 4.7825, "right_height": 1.48, "left_height": 6.24}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 4.815, "right_height": 2.44, "left_height": 2.08}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.545, "right_height": 3.92, "left_height": 3.4}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 4.3475, "right_height": 2.44, "left_height": 3.12}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.4775, "right_height": 1.84, "left_height": 5.4}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.505, "right_height": 2.72, "left_height": 3.28}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 5.56, "right_height": 1.16, "left_height": 10.88}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.58, "right_height": 4.0, "left_height": 1.84}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 3.585, "right_height": 4.24, "left_height": 2.8}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 5.29, "right_height": 9.68, "left_height": 1.08}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 5.65, "right_height": 0.92, "left_height": 2.36}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.385, "right_height": 6.4, "left_height": 3.32}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.5275, "right_height": 5.04, "left_height": 5.28}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 4.025, "right_height": 3.16, "left_height": 2.4}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 4.2425, "right_height": 1.6, "left_height": 7.88}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 4.895, "right_height": 1.0, "left_height": 9.08}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 4.0275, "right_height": 1.72, "left_height": 3.44}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.24, "right_height": 3.2, "left_height": 3.04}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.9, "right_height": 2.6, "left_height": 3.24}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 4.2925, "right_height": 1.84, "left_height": 3.6}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 3.365, "right_height": 3.04, "left_height": 4.48}, {"n": 16, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 4.7775, "right_height": 1.72, "left_height": 4.52}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 4.19, "right_height": 2.6, "left_height": 2.32}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.37, "right_height": 3.88, "left_height": 3.48}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 4.0375, "right_height": 3.16, "left_height": 2.6}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.1925, "right_height": 2.4, "left_height": 3.0}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.47, "right_height": 2.92, "left_height": 3.0}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 5.085, "right_height": 1.0, "left_height": 9.2}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.4175, "right_height": 4.08, "left_height": 1.84}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 3.3075, "right_height": 3.8, "left_height": 2.88}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 5.13, "right_height": 8.96, "left_height": 1.08}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 5.405, "right_height": 1.24, "left_height": 1.76}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.2175, "right_height": 5.56, "left_height": 4.04}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.35, "right_height": 5.16, "left_height": 4.4}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 4.215, "right_height": 2.8, "left_height": 3.2}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 3.8, "right_height": 1.72, "left_height": 6.4}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 4.2025, "right_height": 1.44, "left_height": 8.2}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 4.0425, "right_height": 2.08, "left_height": 4.04}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.1225, "right_height": 3.08, "left_height": 3.0}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.66, "right_height": 2.84, "left_height": 3.2}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.8675, "right_height": 2.24, "left_height": 2.56}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 3.3875, "right_height": 2.8, "left_height": 4.76}, {"n": 16, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 4.25, "right_height": 1.96, "left_height": 5.88}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.925, "right_height": 2.12, "left_height": 2.52}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.265, "right_height": 3.28, "left_height": 3.76}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 3.6825, "right_height": 3.8, "left_height": 2.48}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.28, "right_height": 2.28, "left_height": 4.44}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.4225, "right_height": 3.24, "left_height": 3.64}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 4.815, "right_height": 1.08, "left_height": 8.56}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.29, "right_height": 3.12, "left_height": 2.16}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 3.11, "right_height": 3.28, "left_height": 3.32}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 5.19, "right_height": 9.12, "left_height": 1.32}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 5.7475, "right_height": 1.28, "left_height": 1.6}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.335, "right_height": 3.96, "left_height": 3.96}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.2875, "right_height": 4.32, "left_height": 5.04}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.63, "right_height": 2.64, "left_height": 2.76}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 3.505, "right_height": 1.92, "left_height": 5.84}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 4.6125, "right_height": 1.12, "left_height": 8.24}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.57, "right_height": 2.04, "left_height": 3.8}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.205, "right_height": 3.6, "left_height": 3.0}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.7475, "right_height": 2.28, "left_height": 2.72}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.835, "right_height": 2.12, "left_height": 3.68}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 3.2225, "right_height": 2.8, "left_height": 4.64}, {"n": 16, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 3.755, "right_height": 1.76, "left_height": 4.84}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.9575, "right_height": 2.84, "left_height": 2.08}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.0175, "right_height": 4.12, "left_height": 2.76}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 3.6775, "right_height": 3.28, "left_height": 3.04}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.275, "right_height": 2.56, "left_height": 3.04}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.2475, "right_height": 3.48, "left_height": 2.4}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 4.91, "right_height": 1.32, "left_height": 9.44}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.1475, "right_height": 3.16, "left_height": 2.52}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 3.2775, "right_height": 2.96, "left_height": 3.36}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 5.17, "right_height": 9.28, "left_height": 1.24}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 5.9225, "right_height": 1.32, "left_height": 1.08}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.16, "right_height": 4.96, "left_height": 4.16}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.63, "right_height": 3.64, "left_height": 4.52}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.58, "right_height": 3.12, "left_height": 3.04}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 3.785, "right_height": 1.76, "left_height": 6.08}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 4.495, "right_height": 1.08, "left_height": 8.0}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.5025, "right_height": 3.08, "left_height": 3.12}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.0325, "right_height": 3.76, "left_height": 2.84}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.685, "right_height": 2.92, "left_height": 2.36}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.4325, "right_height": 2.84, "left_height": 2.48}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 3.12, "right_height": 3.24, "left_height": 3.4}, {"n": 16, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 4.2625, "right_height": 1.68, "left_height": 4.44}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.8425, "right_height": 2.24, "left_height": 2.52}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.2425, "right_height": 3.44, "left_height": 3.4}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 3.885, "right_height": 2.68, "left_height": 3.2}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.0975, "right_height": 2.92, "left_height": 3.04}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.2125, "right_height": 3.4, "left_height": 3.56}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 4.85, "right_height": 1.24, "left_height": 8.64}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.1325, "right_height": 3.68, "left_height": 2.68}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 3.08, "right_height": 3.16, "left_height": 3.52}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 5.075, "right_height": 8.24, "left_height": 1.4}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 5.6375, "right_height": 1.24, "left_height": 0.92}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.265, "right_height": 3.44, "left_height": 3.12}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.21, "right_height": 3.84, "left_height": 3.76}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.405, "right_height": 2.52, "left_height": 3.12}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 3.4475, "right_height": 2.2, "left_height": 5.08}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 3.92, "right_height": 1.52, "left_height": 6.76}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.5125, "right_height": 2.36, "left_height": 3.04}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.0, "right_height": 3.56, "left_height": 2.8}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.7625, "right_height": 2.56, "left_height": 2.64}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.4725, "right_height": 2.44, "left_height": 2.4}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 2.99, "right_height": 3.36, "left_height": 3.6}, {"n": 16, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 3.76, "right_height": 2.16, "left_height": 4.2}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.7125, "right_height": 1.72, "left_height": 2.68}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.1875, "right_height": 3.04, "left_height": 3.52}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 3.69, "right_height": 2.44, "left_height": 3.2}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.075, "right_height": 3.24, "left_height": 2.72}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.1125, "right_height": 3.88, "left_height": 2.8}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 4.875, "right_height": 1.24, "left_height": 7.52}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.06, "right_height": 3.04, "left_height": 3.04}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 3.0925, "right_height": 2.56, "left_height": 4.08}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 4.9, "right_height": 7.44, "left_height": 1.24}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 5.61, "right_height": 1.52, "left_height": 0.96}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.1825, "right_height": 3.68, "left_height": 2.4}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.235, "right_height": 3.0, "left_height": 4.08}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.2325, "right_height": 3.16, "left_height": 2.48}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 3.2575, "right_height": 2.24, "left_height": 5.04}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 3.9625, "right_height": 1.24, "left_height": 6.6}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.38, "right_height": 3.6, "left_height": 1.96}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 2.97, "right_height": 4.44, "left_height": 2.56}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.6975, "right_height": 3.16, "left_height": 2.36}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.4275, "right_height": 2.68, "left_height": 2.0}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 2.9425, "right_height": 2.76, "left_height": 3.76}, {"n": 16, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 4.0075, "right_height": 1.96, "left_height": 4.08}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.8625, "right_height": 2.96, "left_height": 2.24}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.0575, "right_height": 3.44, "left_height": 3.84}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 3.725, "right_height": 2.2, "left_height": 3.72}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.15, "right_height": 3.28, "left_height": 3.36}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.115, "right_height": 4.16, "left_height": 3.2}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 4.365, "right_height": 1.8, "left_height": 6.4}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.0425, "right_height": 2.36, "left_height": 3.48}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 3.04, "right_height": 2.76, "left_height": 4.32}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 4.695, "right_height": 6.72, "left_height": 1.88}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 5.8075, "right_height": 0.96, "left_height": 1.04}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.115, "right_height": 3.24, "left_height": 2.2}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.41, "right_height": 3.4, "left_height": 3.6}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.165, "right_height": 3.08, "left_height": 2.52}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 3.2775, "right_height": 2.12, "left_height": 4.28}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 3.8775, "right_height": 1.28, "left_height": 6.84}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.575, "right_height": 3.04, "left_height": 2.32}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 2.9675, "right_height": 4.2, "left_height": 2.72}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.745, "right_height": 3.48, "left_height": 1.88}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.28, "right_height": 3.2, "left_height": 2.4}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 2.9375, "right_height": 3.0, "left_height": 3.48}, {"n": 16, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 3.885, "right_height": 1.68, "left_height": 4.84}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.7925, "right_height": 2.44, "left_height": 2.32}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.9525, "right_height": 3.28, "left_height": 3.08}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 3.6325, "right_height": 2.92, "left_height": 2.96}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.115, "right_height": 4.16, "left_height": 2.2}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.1875, "right_height": 5.0, "left_height": 1.76}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 4.175, "right_height": 2.04, "left_height": 5.84}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.3725, "right_height": 1.76, "left_height": 3.72}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 3.21, "right_height": 1.96, "left_height": 5.08}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 4.77, "right_height": 6.72, "left_height": 1.64}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 5.9075, "right_height": 1.32, "left_height": 0.88}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.15, "right_height": 3.6, "left_height": 2.08}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.3575, "right_height": 3.4, "left_height": 3.44}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.3675, "right_height": 3.88, "left_height": 2.32}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 3.0225, "right_height": 2.36, "left_height": 4.56}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 3.6325, "right_height": 1.56, "left_height": 6.16}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.3525, "right_height": 3.52, "left_height": 1.92}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 2.9525, "right_height": 4.28, "left_height": 2.4}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.4775, "right_height": 3.52, "left_height": 2.24}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.5625, "right_height": 2.64, "left_height": 2.52}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 2.9275, "right_height": 3.16, "left_height": 3.48}, {"n": 16, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 3.5225, "right_height": 2.32, "left_height": 3.64}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.59, "right_height": 2.16, "left_height": 2.68}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.0375, "right_height": 3.6, "left_height": 2.8}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 3.44, "right_height": 2.96, "left_height": 2.6}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.25, "right_height": 4.36, "left_height": 2.4}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.2775, "right_height": 5.28, "left_height": 2.32}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 4.32, "right_height": 1.72, "left_height": 5.04}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.265, "right_height": 1.04, "left_height": 5.0}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 3.3375, "right_height": 2.44, "left_height": 5.24}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 4.205, "right_height": 4.64, "left_height": 2.12}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 6.0225, "right_height": 0.92, "left_height": 1.16}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.27, "right_height": 3.08, "left_height": 1.52}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.3675, "right_height": 3.68, "left_height": 2.88}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.2825, "right_height": 2.96, "left_height": 2.76}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 2.91, "right_height": 2.56, "left_height": 3.52}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 3.6425, "right_height": 1.32, "left_height": 6.24}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.09, "right_height": 3.16, "left_height": 2.0}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 2.9925, "right_height": 4.24, "left_height": 2.24}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.485, "right_height": 3.84, "left_height": 2.24}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.3225, "right_height": 2.96, "left_height": 2.64}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 2.9, "right_height": 3.64, "left_height": 2.6}, {"n": 16, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 3.28, "right_height": 2.08, "left_height": 3.04}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.255, "right_height": 2.8, "left_height": 2.12}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.935, "right_height": 3.12, "left_height": 3.28}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 3.09, "right_height": 2.04, "left_height": 3.28}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.335, "right_height": 5.36, "left_height": 1.88}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.4675, "right_height": 5.84, "left_height": 1.76}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 3.71, "right_height": 2.84, "left_height": 4.32}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.45, "right_height": 1.36, "left_height": 5.2}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 3.5275, "right_height": 1.36, "left_height": 6.08}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 3.92, "right_height": 5.36, "left_height": 2.76}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 6.0975, "right_height": 1.32, "left_height": 0.84}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.3925, "right_height": 2.88, "left_height": 1.72}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.5625, "right_height": 2.24, "left_height": 2.6}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.0275, "right_height": 2.76, "left_height": 3.08}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 2.95, "right_height": 2.6, "left_height": 3.76}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 3.7225, "right_height": 1.44, "left_height": 5.48}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.125, "right_height": 4.12, "left_height": 2.6}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.015, "right_height": 4.28, "left_height": 2.24}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.185, "right_height": 3.44, "left_height": 2.76}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.2575, "right_height": 3.64, "left_height": 2.12}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 2.9475, "right_height": 3.68, "left_height": 2.52}, {"n": 16, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 3.265, "right_height": 2.16, "left_height": 3.64}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.235, "right_height": 2.28, "left_height": 2.36}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.92, "right_height": 2.96, "left_height": 2.92}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 3.1875, "right_height": 2.84, "left_height": 3.0}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.5675, "right_height": 6.32, "left_height": 1.24}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 3.885, "right_height": 7.4, "left_height": 1.52}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 3.895, "right_height": 3.4, "left_height": 3.28}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.535, "right_height": 1.56, "left_height": 6.24}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 3.47, "right_height": 1.52, "left_height": 6.44}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 3.785, "right_height": 4.0, "left_height": 3.48}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 6.3675, "right_height": 0.88, "left_height": 0.84}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.7825, "right_height": 2.36, "left_height": 1.36}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.7175, "right_height": 3.32, "left_height": 1.04}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.0725, "right_height": 3.36, "left_height": 2.24}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 2.895, "right_height": 3.16, "left_height": 2.76}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 3.4475, "right_height": 1.92, "left_height": 4.12}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.055, "right_height": 3.84, "left_height": 2.44}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.02, "right_height": 4.36, "left_height": 2.08}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.5125, "right_height": 3.52, "left_height": 2.0}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.1375, "right_height": 3.12, "left_height": 2.72}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 2.865, "right_height": 3.76, "left_height": 2.68}, {"n": 16, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 3.1475, "right_height": 2.72, "left_height": 3.56}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.4575, "right_height": 2.32, "left_height": 2.56}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.91, "right_height": 3.12, "left_height": 3.28}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 3.3025, "right_height": 2.76, "left_height": 2.72}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.78, "right_height": 7.04, "left_height": 1.36}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 4.01, "right_height": 8.08, "left_height": 1.32}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 3.825, "right_height": 4.52, "left_height": 2.64}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.73, "right_height": 1.52, "left_height": 6.92}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 3.9475, "right_height": 1.08, "left_height": 7.68}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 3.905, "right_height": 1.84, "left_height": 3.88}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 6.4325, "right_height": 0.96, "left_height": 0.76}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.98, "right_height": 2.04, "left_height": 1.28}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 4.11, "right_height": 1.76, "left_height": 1.52}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 2.855, "right_height": 3.36, "left_height": 2.48}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 2.8, "right_height": 3.48, "left_height": 2.8}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 3.2675, "right_height": 2.04, "left_height": 4.24}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.08, "right_height": 3.6, "left_height": 2.16}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.105, "right_height": 4.76, "left_height": 2.12}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.34, "right_height": 4.12, "left_height": 2.04}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.1175, "right_height": 4.08, "left_height": 2.04}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 2.93, "right_height": 4.28, "left_height": 2.04}, {"n": 16, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 3.09, "right_height": 2.24, "left_height": 3.32}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.165, "right_height": 2.4, "left_height": 2.6}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.8675, "right_height": 2.8, "left_height": 3.16}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 3.47, "right_height": 3.08, "left_height": 2.12}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 4.12, "right_height": 8.32, "left_height": 1.16}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 4.5025, "right_height": 9.16, "left_height": 0.56}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 3.775, "right_height": 5.24, "left_height": 2.4}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 4.3975, "right_height": 0.76, "left_height": 8.4}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 4.5575, "right_height": 1.0, "left_height": 9.24}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 3.795, "right_height": 2.0, "left_height": 6.76}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 6.5275, "right_height": 0.96, "left_height": 0.52}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 4.485, "right_height": 2.08, "left_height": 0.88}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 4.635, "right_height": 2.08, "left_height": 0.8}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.0975, "right_height": 4.24, "left_height": 1.76}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 3.0, "right_height": 4.24, "left_height": 2.24}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 3.105, "right_height": 2.84, "left_height": 3.52}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.1775, "right_height": 4.16, "left_height": 1.84}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.2175, "right_height": 5.0, "left_height": 1.72}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.1025, "right_height": 3.92, "left_height": 1.96}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.0775, "right_height": 4.36, "left_height": 1.96}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 3.095, "right_height": 4.92, "left_height": 1.96}, {"n": 16, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 3.17, "right_height": 2.84, "left_height": 2.24}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.09, "right_height": 2.4, "left_height": 2.44}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.9725, "right_height": 2.64, "left_height": 2.4}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 3.025, "right_height": 2.28, "left_height": 2.6}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 5.185, "right_height": 10.52, "left_height": 0.68}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 5.1775, "right_height": 10.92, "left_height": 0.72}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 4.575, "right_height": 8.6, "left_height": 0.96}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 5.105, "right_height": 0.8, "left_height": 10.56}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 5.1775, "right_height": 0.68, "left_height": 11.04}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 4.735, "right_height": 0.48, "left_height": 8.68}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 7.005, "right_height": 1.08, "left_height": 0.48}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 5.31, "right_height": 1.64, "left_height": 0.4}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 5.6575, "right_height": 1.56, "left_height": 0.28}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.2375, "right_height": 5.2, "left_height": 1.72}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 3.235, "right_height": 5.32, "left_height": 1.68}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 3.1725, "right_height": 4.24, "left_height": 2.28}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.585, "right_height": 5.92, "left_height": 1.52}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.4925, "right_height": 5.8, "left_height": 1.32}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.245, "right_height": 4.28, "left_height": 1.8}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.4675, "right_height": 5.48, "left_height": 1.44}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 3.2525, "right_height": 5.28, "left_height": 1.64}, {"n": 16, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 3.1575, "right_height": 3.8, "left_height": 2.76}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.2425, "right_height": 2.2, "left_height": 2.48}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.2, "right_height": 1.92, "left_height": 2.84}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 3.13, "right_height": 2.48, "left_height": 2.6}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 7.5, "right_height": 15.0, "left_height": 0.0}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 7.5, "right_height": 15.0, "left_height": 0.0}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 7.5, "right_height": 15.0, "left_height": 0.0}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 7.5, "right_height": 0.0, "left_height": 15.0}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 7.5, "right_height": 0.0, "left_height": 15.0}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 7.5, "right_height": 0.0, "left_height": 15.0}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 7.5, "right_height": 1.0, "left_height": 0.0}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 7.5, "right_height": 1.0, "left_height": 0.0}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 7.5, "right_height": 1.0, "left_height": 0.0}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 4.0, "right_height": 7.0, "left_height": 1.0}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 4.0, "right_height": 7.0, "left_height": 1.0}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 4.0, "right_height": 7.0, "left_height": 1.0}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 4.0, "right_height": 7.0, "left_height": 1.0}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 4.0, "right_height": 7.0, "left_height": 1.0}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 4.0, "right_height": 7.0, "left_height": 1.0}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 4.0, "right_height": 7.0, "left_height": 1.0}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 4.0, "right_height": 7.0, "left_height": 1.0}, {"n": 16, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 4.0, "right_height": 7.0, "left_height": 1.0}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 15.5, "right_height": 6.68, "left_height": 10.72}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 5.78375, "right_height": 6.2, "left_height": 6.76}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 9.0375, "right_height": 5.12, "left_height": 5.0}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 15.5, "right_height": 0.0, "left_height": 31.0}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 14.5625, "right_height": 1.0, "left_height": 30.0}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 14.5625, "right_height": 1.0, "left_height": 30.0}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 15.5, "right_height": 31.0, "left_height": 0.0}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 14.5625, "right_height": 30.0, "left_height": 1.0}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 14.5625, "right_height": 30.0, "left_height": 1.0}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 15.5, "right_height": 0.0, "left_height": 31.0}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 8.0, "right_height": 15.0, "left_height": 16.0}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 8.0, "right_height": 15.0, "left_height": 16.0}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 15.5, "right_height": 1.0, "left_height": 0.0}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 14.5625, "right_height": 1.0, "left_height": 30.0}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 14.5625, "right_height": 1.0, "left_height": 30.0}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 15.5, "right_height": 0.0, "left_height": 30.0}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 8.0, "right_height": 1.0, "left_height": 15.0}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 8.0625, "right_height": 1.0, "left_height": 14.0}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 15.5, "right_height": 0.0, "left_height": 29.0}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 11.28125, "right_height": 1.0, "left_height": 23.0}, {"n": 32, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 14.5625, "right_height": 1.0, "left_height": 26.0}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 13.5725, "right_height": 6.24, "left_height": 7.48}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 6.3275, "right_height": 6.12, "left_height": 6.12}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 8.75, "right_height": 4.84, "left_height": 5.0}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 10.48125, "right_height": 0.8, "left_height": 16.32}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 9.56875, "right_height": 1.88, "left_height": 13.64}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 13.7575, "right_height": 1.0, "left_height": 28.24}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 9.97625, "right_height": 16.2, "left_height": 0.84}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 8.96875, "right_height": 14.0, "left_height": 1.92}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 14.1775, "right_height": 29.04, "left_height": 1.0}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 12.78875, "right_height": 1.16, "left_height": 13.56}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 7.07875, "right_height": 14.28, "left_height": 9.96}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 6.88, "right_height": 11.8, "left_height": 10.92}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 10.94, "right_height": 2.0, "left_height": 2.08}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 11.7575, "right_height": 1.44, "left_height": 20.24}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 13.24375, "right_height": 1.16, "left_height": 24.76}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 11.33875, "right_height": 0.64, "left_height": 18.84}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 6.3825, "right_height": 2.12, "left_height": 9.68}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 7.81125, "right_height": 1.12, "left_height": 12.88}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 11.61125, "right_height": 0.6, "left_height": 16.72}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 8.75625, "right_height": 2.36, "left_height": 13.64}, {"n": 32, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 12.6625, "right_height": 1.4, "left_height": 23.12}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 11.62875, "right_height": 7.08, "left_height": 4.2}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 5.64, "right_height": 4.88, "left_height": 5.8}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 8.2175, "right_height": 5.4, "left_height": 3.24}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 8.06375, "right_height": 1.08, "left_height": 11.28}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 7.54125, "right_height": 2.04, "left_height": 7.36}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 12.9175, "right_height": 1.0, "left_height": 26.64}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 7.89625, "right_height": 13.32, "left_height": 1.2}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 7.5825, "right_height": 9.96, "left_height": 2.32}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 13.725, "right_height": 27.92, "left_height": 1.0}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 11.85, "right_height": 0.6, "left_height": 8.64}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 6.45375, "right_height": 11.08, "left_height": 11.28}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 6.54, "right_height": 11.08, "left_height": 8.72}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 8.03, "right_height": 3.68, "left_height": 2.4}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 9.795, "right_height": 1.56, "left_height": 18.56}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 11.15875, "right_height": 1.4, "left_height": 20.08}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 10.14625, "right_height": 1.08, "left_height": 13.12}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 6.33375, "right_height": 2.16, "left_height": 9.48}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 7.29875, "right_height": 1.84, "left_height": 11.48}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 9.45625, "right_height": 0.96, "left_height": 13.76}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 7.55, "right_height": 2.6, "left_height": 11.4}, {"n": 32, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 10.88, "right_height": 1.84, "left_height": 19.76}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 9.01125, "right_height": 7.76, "left_height": 4.48}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 6.05625, "right_height": 6.36, "left_height": 5.16}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 7.90625, "right_height": 4.44, "left_height": 3.68}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 7.0375, "right_height": 1.32, "left_height": 8.6}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 6.77875, "right_height": 2.4, "left_height": 7.64}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 12.68, "right_height": 1.0, "left_height": 25.76}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 5.94375, "right_height": 7.68, "left_height": 1.64}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 5.93625, "right_height": 7.16, "left_height": 2.52}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 12.9575, "right_height": 26.4, "left_height": 1.0}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 10.8125, "right_height": 0.6, "left_height": 4.12}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 6.11, "right_height": 9.92, "left_height": 8.4}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 6.0675, "right_height": 10.2, "left_height": 9.72}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 6.8975, "right_height": 4.28, "left_height": 2.32}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 8.68, "right_height": 1.72, "left_height": 15.64}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 10.62375, "right_height": 1.44, "left_height": 21.56}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 8.14, "right_height": 1.56, "left_height": 8.24}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 5.25625, "right_height": 2.88, "left_height": 8.16}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 6.76875, "right_height": 2.0, "left_height": 10.4}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 7.08625, "right_height": 1.52, "left_height": 8.12}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 6.26875, "right_height": 3.08, "left_height": 6.72}, {"n": 32, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 10.5325, "right_height": 1.8, "left_height": 18.32}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 8.08875, "right_height": 3.44, "left_height": 4.84}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 5.815, "right_height": 5.32, "left_height": 5.56}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 7.8475, "right_height": 6.28, "left_height": 4.24}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 5.735, "right_height": 1.84, "left_height": 6.72}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 5.43625, "right_height": 2.88, "left_height": 6.88}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 12.705, "right_height": 1.08, "left_height": 25.76}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 5.80875, "right_height": 8.8, "left_height": 1.64}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 5.56125, "right_height": 7.6, "left_height": 2.76}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 12.805, "right_height": 25.52, "left_height": 1.0}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 10.69625, "right_height": 0.8, "left_height": 3.44}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 5.94375, "right_height": 9.24, "left_height": 9.44}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 5.84875, "right_height": 10.76, "left_height": 9.12}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 7.145, "right_height": 4.68, "left_height": 4.92}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 8.7825, "right_height": 1.48, "left_height": 15.6}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 10.285, "right_height": 1.12, "left_height": 19.96}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 7.1525, "right_height": 1.68, "left_height": 7.72}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 5.2225, "right_height": 2.88, "left_height": 8.04}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 6.46375, "right_height": 2.24, "left_height": 8.68}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 6.52625, "right_height": 1.64, "left_height": 6.72}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 6.11, "right_height": 3.12, "left_height": 8.32}, {"n": 32, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 9.08375, "right_height": 1.56, "left_height": 15.24}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 7.8025, "right_height": 3.56, "left_height": 4.52}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 5.4725, "right_height": 5.4, "left_height": 6.16}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 7.69, "right_height": 3.08, "left_height": 5.08}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 5.515, "right_height": 1.84, "left_height": 7.28}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 5.1, "right_height": 3.0, "left_height": 7.04}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 12.2575, "right_height": 1.0, "left_height": 24.8}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 5.53625, "right_height": 5.24, "left_height": 2.0}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 4.845, "right_height": 5.28, "left_height": 3.16}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 11.89, "right_height": 23.84, "left_height": 1.08}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 10.74875, "right_height": 1.08, "left_height": 1.76}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 5.6075, "right_height": 10.04, "left_height": 6.32}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 5.65375, "right_height": 9.4, "left_height": 6.52}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 6.2225, "right_height": 4.48, "left_height": 2.12}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 7.31, "right_height": 1.8, "left_height": 13.68}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 9.9325, "right_height": 0.96, "left_height": 17.92}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 5.83, "right_height": 2.2, "left_height": 6.76}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 4.9325, "right_height": 3.6, "left_height": 6.64}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 6.7675, "right_height": 2.24, "left_height": 8.96}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 6.19, "right_height": 2.2, "left_height": 6.28}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 5.51875, "right_height": 3.64, "left_height": 4.92}, {"n": 32, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 9.14875, "right_height": 1.72, "left_height": 14.28}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 7.025, "right_height": 3.2, "left_height": 3.44}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 5.10125, "right_height": 4.32, "left_height": 5.96}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 6.64, "right_height": 4.84, "left_height": 4.0}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 4.9125, "right_height": 2.24, "left_height": 5.52}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 4.95625, "right_height": 3.08, "left_height": 5.64}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 10.9175, "right_height": 1.0, "left_height": 22.64}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 5.2475, "right_height": 4.96, "left_height": 2.48}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 4.945, "right_height": 5.8, "left_height": 3.24}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 11.6425, "right_height": 23.2, "left_height": 1.32}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 10.82875, "right_height": 0.72, "left_height": 2.04}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 5.25875, "right_height": 7.68, "left_height": 6.4}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 5.6925, "right_height": 9.28, "left_height": 8.28}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 6.01125, "right_height": 4.52, "left_height": 3.96}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 7.46875, "right_height": 1.6, "left_height": 13.4}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 9.92625, "right_height": 1.2, "left_height": 18.84}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 5.6525, "right_height": 2.52, "left_height": 6.92}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 4.9425, "right_height": 3.52, "left_height": 5.24}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 6.1575, "right_height": 2.84, "left_height": 7.28}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 5.8225, "right_height": 2.72, "left_height": 3.2}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 5.19875, "right_height": 3.92, "left_height": 4.84}, {"n": 32, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 8.02875, "right_height": 1.52, "left_height": 12.56}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 6.5725, "right_height": 2.72, "left_height": 2.48}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 4.82625, "right_height": 4.56, "left_height": 5.84}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 6.16875, "right_height": 5.08, "left_height": 3.52}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 4.6375, "right_height": 2.88, "left_height": 5.2}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 4.52125, "right_height": 3.64, "left_height": 4.08}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 11.1575, "right_height": 1.08, "left_height": 21.28}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 4.5375, "right_height": 3.96, "left_height": 2.92}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 4.7175, "right_height": 4.6, "left_height": 3.48}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 11.4, "right_height": 21.76, "left_height": 1.0}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 10.81875, "right_height": 1.0, "left_height": 1.2}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 5.18375, "right_height": 8.24, "left_height": 5.48}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 5.255, "right_height": 8.48, "left_height": 7.44}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 5.61875, "right_height": 5.56, "left_height": 3.08}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 6.89125, "right_height": 1.84, "left_height": 11.84}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 8.8875, "right_height": 1.04, "left_height": 17.04}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 5.83, "right_height": 2.72, "left_height": 5.44}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 5.22125, "right_height": 5.04, "left_height": 3.84}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 6.24, "right_height": 2.48, "left_height": 7.92}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 5.2075, "right_height": 2.12, "left_height": 5.36}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 4.93375, "right_height": 4.12, "left_height": 4.8}, {"n": 32, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 7.445, "right_height": 1.84, "left_height": 11.4}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 5.99875, "right_height": 2.08, "left_height": 4.48}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 5.29125, "right_height": 5.2, "left_height": 5.08}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 6.315, "right_height": 4.84, "left_height": 3.72}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 4.6475, "right_height": 3.04, "left_height": 4.2}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 4.74375, "right_height": 3.8, "left_height": 4.04}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 10.6725, "right_height": 1.08, "left_height": 20.0}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 4.81125, "right_height": 4.4, "left_height": 2.76}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 4.30375, "right_height": 4.84, "left_height": 4.2}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 9.81, "right_height": 18.8, "left_height": 1.32}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 11.01875, "right_height": 1.12, "left_height": 1.28}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 4.84, "right_height": 7.36, "left_height": 6.04}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 5.33625, "right_height": 8.28, "left_height": 6.0}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 5.525, "right_height": 4.68, "left_height": 4.04}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 7.20875, "right_height": 1.56, "left_height": 12.8}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 8.83, "right_height": 1.12, "left_height": 14.88}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 5.865, "right_height": 2.96, "left_height": 4.48}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 4.34125, "right_height": 4.96, "left_height": 4.72}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 5.87875, "right_height": 3.76, "left_height": 5.56}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 4.8425, "right_height": 2.56, "left_height": 4.4}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 5.0975, "right_height": 4.16, "left_height": 5.36}, {"n": 32, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 7.8425, "right_height": 1.64, "left_height": 11.2}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 5.80125, "right_height": 3.56, "left_height": 2.88}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 4.71625, "right_height": 5.48, "left_height": 5.16}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 6.2725, "right_height": 5.28, "left_height": 2.92}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 4.2125, "right_height": 3.4, "left_height": 4.36}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 4.52875, "right_height": 4.36, "left_height": 3.88}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 10.125, "right_height": 1.24, "left_height": 19.52}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 4.56625, "right_height": 4.08, "left_height": 3.6}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 4.44, "right_height": 4.6, "left_height": 4.12}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 10.5075, "right_height": 19.2, "left_height": 1.16}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 11.16, "right_height": 0.96, "left_height": 1.28}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 4.5275, "right_height": 6.4, "left_height": 4.96}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 4.99, "right_height": 6.36, "left_height": 6.0}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 5.60625, "right_height": 4.16, "left_height": 4.4}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 5.77, "right_height": 2.16, "left_height": 8.8}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 8.31875, "right_height": 1.4, "left_height": 15.56}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 5.16125, "right_height": 2.88, "left_height": 5.12}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 4.31625, "right_height": 4.52, "left_height": 5.08}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 6.07625, "right_height": 3.24, "left_height": 4.4}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 5.0825, "right_height": 3.8, "left_height": 4.04}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 4.7825, "right_height": 4.24, "left_height": 4.72}, {"n": 32, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 7.305, "right_height": 1.72, "left_height": 10.4}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 5.685, "right_height": 2.96, "left_height": 2.88}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 4.8225, "right_height": 4.68, "left_height": 4.52}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 6.06375, "right_height": 4.84, "left_height": 3.44}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 4.46125, "right_height": 3.72, "left_height": 3.08}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 4.4475, "right_height": 4.92, "left_height": 3.6}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 9.7925, "right_height": 1.08, "left_height": 17.68}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 4.47, "right_height": 3.8, "left_height": 3.68}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 4.45875, "right_height": 3.4, "left_height": 4.6}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 9.4375, "right_height": 17.28, "left_height": 1.4}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 11.135, "right_height": 0.88, "left_height": 1.32}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 4.6125, "right_height": 6.48, "left_height": 3.4}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 4.81625, "right_height": 4.32, "left_height": 6.32}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 5.35375, "right_height": 4.88, "left_height": 3.64}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 5.325, "right_height": 2.04, "left_height": 8.32}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 8.15375, "right_height": 1.4, "left_height": 15.36}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 4.9375, "right_height": 3.88, "left_height": 2.96}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 4.40875, "right_height": 5.16, "left_height": 3.68}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 5.92375, "right_height": 3.84, "left_height": 3.2}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 4.955, "right_height": 3.64, "left_height": 4.52}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 4.46, "right_height": 4.44, "left_height": 5.56}, {"n": 32, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 6.32875, "right_height": 1.92, "left_height": 7.72}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 5.685, "right_height": 2.8, "left_height": 3.6}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 4.6875, "right_height": 5.52, "left_height": 4.44}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 5.73375, "right_height": 4.12, "left_height": 3.72}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 4.39875, "right_height": 4.08, "left_height": 4.16}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 4.19875, "right_height": 5.24, "left_height": 3.28}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 9.47, "right_height": 1.32, "left_height": 16.64}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 4.52375, "right_height": 3.2, "left_height": 4.0}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 4.3075, "right_height": 3.4, "left_height": 5.6}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 8.7525, "right_height": 16.24, "left_height": 1.64}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 11.4075, "right_height": 0.76, "left_height": 1.56}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 4.40625, "right_height": 5.44, "left_height": 3.6}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 4.80625, "right_height": 6.32, "left_height": 5.08}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 4.98625, "right_height": 4.04, "left_height": 3.16}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 5.62875, "right_height": 1.92, "left_height": 8.8}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 7.94625, "right_height": 1.32, "left_height": 14.4}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 4.74375, "right_height": 3.4, "left_height": 4.0}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 4.2, "right_height": 5.92, "left_height": 4.16}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 5.76625, "right_height": 4.68, "left_height": 4.36}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 4.81375, "right_height": 3.48, "left_height": 3.04}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 4.4375, "right_height": 4.52, "left_height": 4.24}, {"n": 32, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 6.46, "right_height": 1.84, "left_height": 9.12}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 5.08125, "right_height": 2.72, "left_height": 3.0}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 4.49, "right_height": 4.92, "left_height": 4.84}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 5.7, "right_height": 3.68, "left_height": 4.8}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 4.43875, "right_height": 4.8, "left_height": 2.48}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 4.31125, "right_height": 6.12, "left_height": 3.16}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 8.6925, "right_height": 1.56, "left_height": 15.36}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 4.3225, "right_height": 3.52, "left_height": 4.8}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 4.38375, "right_height": 3.2, "left_height": 6.04}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 7.815, "right_height": 13.12, "left_height": 2.12}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 11.8875, "right_height": 1.4, "left_height": 0.52}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 4.33125, "right_height": 5.92, "left_height": 3.52}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 4.6275, "right_height": 5.64, "left_height": 4.8}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 4.6625, "right_height": 4.32, "left_height": 4.08}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 5.89375, "right_height": 1.96, "left_height": 9.16}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 7.475, "right_height": 1.24, "left_height": 12.48}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 4.745, "right_height": 4.2, "left_height": 3.76}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 4.6925, "right_height": 7.08, "left_height": 2.72}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 5.27125, "right_height": 5.08, "left_height": 3.16}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 4.61875, "right_height": 3.8, "left_height": 3.08}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 4.245, "right_height": 4.16, "left_height": 4.96}, {"n": 32, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 6.13875, "right_height": 1.68, "left_height": 7.16}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 5.3475, "right_height": 2.48, "left_height": 3.4}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 4.22125, "right_height": 4.84, "left_height": 4.88}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 5.07875, "right_height": 4.68, "left_height": 3.52}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 4.22625, "right_height": 5.36, "left_height": 2.76}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 4.335, "right_height": 6.28, "left_height": 2.68}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 7.845, "right_height": 1.72, "left_height": 13.52}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 4.49875, "right_height": 3.2, "left_height": 5.6}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 4.52875, "right_height": 2.6, "left_height": 6.68}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 7.6175, "right_height": 12.24, "left_height": 1.96}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 11.27875, "right_height": 1.32, "left_height": 1.0}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 4.3575, "right_height": 4.56, "left_height": 2.72}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 4.50375, "right_height": 4.48, "left_height": 4.24}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 4.38125, "right_height": 3.44, "left_height": 4.56}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 4.5175, "right_height": 2.6, "left_height": 6.64}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 7.02125, "right_height": 1.36, "left_height": 12.36}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 4.68, "right_height": 4.8, "left_height": 3.2}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 4.44125, "right_height": 6.28, "left_height": 3.2}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 5.0325, "right_height": 5.28, "left_height": 2.52}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 4.44625, "right_height": 4.16, "left_height": 3.08}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 4.43125, "right_height": 5.16, "left_height": 3.44}, {"n": 32, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 5.84125, "right_height": 2.0, "left_height": 6.88}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 5.0975, "right_height": 2.64, "left_height": 2.8}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 4.1475, "right_height": 4.56, "left_height": 4.08}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 5.2, "right_height": 4.4, "left_height": 3.72}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 4.4425, "right_height": 6.4, "left_height": 2.8}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 4.49625, "right_height": 7.44, "left_height": 2.52}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 7.3225, "right_height": 2.2, "left_height": 10.96}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 4.34, "right_height": 3.36, "left_height": 6.44}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 4.5925, "right_height": 2.28, "left_height": 7.6}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 7.4775, "right_height": 12.4, "left_height": 1.88}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 11.685, "right_height": 1.6, "left_height": 0.76}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 4.405, "right_height": 3.96, "left_height": 2.92}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 4.5725, "right_height": 4.56, "left_height": 2.92}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 4.26125, "right_height": 3.6, "left_height": 4.68}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 4.71375, "right_height": 2.76, "left_height": 6.8}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 6.39125, "right_height": 1.72, "left_height": 10.72}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 4.57125, "right_height": 4.88, "left_height": 2.68}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 4.61625, "right_height": 7.44, "left_height": 2.56}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 5.41375, "right_height": 5.36, "left_height": 2.52}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 4.5075, "right_height": 4.2, "left_height": 3.48}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 4.17875, "right_height": 5.24, "left_height": 4.2}, {"n": 32, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 5.58125, "right_height": 2.32, "left_height": 6.56}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 4.9075, "right_height": 2.84, "left_height": 3.12}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 4.06125, "right_height": 4.56, "left_height": 4.08}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 4.9125, "right_height": 3.32, "left_height": 4.0}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 4.67875, "right_height": 7.24, "left_height": 3.4}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 4.73, "right_height": 8.44, "left_height": 3.16}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 6.2575, "right_height": 2.68, "left_height": 8.24}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 4.51375, "right_height": 2.56, "left_height": 7.28}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 4.69, "right_height": 2.32, "left_height": 8.16}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 6.35, "right_height": 9.36, "left_height": 2.84}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 11.4775, "right_height": 0.72, "left_height": 1.24}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 4.69125, "right_height": 3.36, "left_height": 2.36}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 4.66875, "right_height": 3.92, "left_height": 3.2}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 4.34875, "right_height": 3.56, "left_height": 4.56}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 4.28375, "right_height": 3.36, "left_height": 5.48}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 5.99, "right_height": 1.4, "left_height": 9.88}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 4.5625, "right_height": 5.32, "left_height": 3.12}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 4.57, "right_height": 6.84, "left_height": 2.76}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 5.15875, "right_height": 4.76, "left_height": 3.32}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 4.4275, "right_height": 5.08, "left_height": 3.16}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 4.095, "right_height": 5.0, "left_height": 4.64}, {"n": 32, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 4.8525, "right_height": 3.24, "left_height": 5.12}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 4.75625, "right_height": 2.4, "left_height": 3.08}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.9375, "right_height": 4.0, "left_height": 4.4}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 4.6425, "right_height": 3.8, "left_height": 3.44}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 4.92, "right_height": 8.52, "left_height": 1.88}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 5.07, "right_height": 9.4, "left_height": 2.2}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 5.8575, "right_height": 3.56, "left_height": 6.88}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 4.6925, "right_height": 2.68, "left_height": 8.24}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 5.21, "right_height": 1.6, "left_height": 10.08}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 6.34, "right_height": 8.72, "left_height": 3.24}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 11.83375, "right_height": 1.52, "left_height": 0.52}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 4.84625, "right_height": 3.44, "left_height": 2.56}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 5.04625, "right_height": 3.56, "left_height": 3.28}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 4.2775, "right_height": 4.52, "left_height": 3.4}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 4.1675, "right_height": 4.28, "left_height": 3.88}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 5.8825, "right_height": 1.6, "left_height": 9.04}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 4.665, "right_height": 6.0, "left_height": 2.16}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 4.14625, "right_height": 6.2, "left_height": 3.2}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 4.89, "right_height": 4.68, "left_height": 2.84}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 4.3825, "right_height": 5.16, "left_height": 2.8}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 3.95125, "right_height": 5.24, "left_height": 3.76}, {"n": 32, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 4.8, "right_height": 2.4, "left_height": 5.48}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 4.58, "right_height": 3.4, "left_height": 2.8}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 4.1525, "right_height": 4.08, "left_height": 4.36}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 4.6075, "right_height": 3.48, "left_height": 3.2}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 5.2375, "right_height": 10.44, "left_height": 2.12}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 5.43375, "right_height": 11.4, "left_height": 1.92}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 5.9025, "right_height": 4.36, "left_height": 6.56}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 5.275, "right_height": 1.6, "left_height": 10.56}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 5.61, "right_height": 2.0, "left_height": 11.52}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 5.4075, "right_height": 5.28, "left_height": 4.04}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 11.85875, "right_height": 0.96, "left_height": 0.64}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 5.5775, "right_height": 2.92, "left_height": 1.44}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 5.66625, "right_height": 3.08, "left_height": 2.36}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 4.0675, "right_height": 4.68, "left_height": 4.04}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 3.7675, "right_height": 4.2, "left_height": 3.76}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 5.24875, "right_height": 2.52, "left_height": 7.2}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 4.43625, "right_height": 5.92, "left_height": 2.44}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 4.41125, "right_height": 7.44, "left_height": 2.6}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 4.60875, "right_height": 5.64, "left_height": 2.88}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 4.18125, "right_height": 5.24, "left_height": 3.32}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 4.07625, "right_height": 6.32, "left_height": 3.4}, {"n": 32, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 4.81125, "right_height": 2.8, "left_height": 4.84}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 4.68375, "right_height": 2.56, "left_height": 2.92}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 4.1825, "right_height": 3.72, "left_height": 3.68}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 4.40625, "right_height": 3.44, "left_height": 3.72}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 6.4425, "right_height": 13.6, "left_height": 1.28}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 6.5725, "right_height": 14.04, "left_height": 1.44}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 5.255, "right_height": 6.52, "left_height": 3.2}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 6.24125, "right_height": 1.36, "left_height": 13.28}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 6.45625, "right_height": 1.84, "left_height": 14.12}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 5.0425, "right_height": 4.32, "left_height": 6.52}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 12.555, "right_height": 1.16, "left_height": 0.76}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 6.495, "right_height": 2.28, "left_height": 1.16}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 6.3275, "right_height": 2.88, "left_height": 1.72}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 4.35375, "right_height": 6.16, "left_height": 2.84}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 4.34, "right_height": 6.32, "left_height": 2.48}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 4.74375, "right_height": 3.48, "left_height": 4.32}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 4.63875, "right_height": 7.48, "left_height": 2.76}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 4.62375, "right_height": 7.96, "left_height": 2.36}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 4.94125, "right_height": 6.88, "left_height": 2.36}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 4.625, "right_height": 7.12, "left_height": 2.52}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 4.31875, "right_height": 6.4, "left_height": 3.0}, {"n": 32, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 4.6225, "right_height": 4.56, "left_height": 2.76}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 4.39625, "right_height": 3.44, "left_height": 3.0}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 4.08375, "right_height": 3.56, "left_height": 3.48}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 4.4525, "right_height": 3.52, "left_height": 3.4}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 8.14375, "right_height": 17.68, "left_height": 0.64}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 8.7, "right_height": 18.68, "left_height": 0.84}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 5.8975, "right_height": 11.48, "left_height": 2.0}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 8.43375, "right_height": 1.04, "left_height": 18.32}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 8.48125, "right_height": 0.96, "left_height": 18.52}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 5.7575, "right_height": 2.48, "left_height": 10.84}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 13.70875, "right_height": 1.2, "left_height": 0.4}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 8.845, "right_height": 1.88, "left_height": 0.88}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 8.56625, "right_height": 1.96, "left_height": 1.0}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 4.89, "right_height": 8.64, "left_height": 2.28}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 4.80375, "right_height": 8.52, "left_height": 2.32}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 4.56625, "right_height": 5.52, "left_height": 4.0}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 5.15125, "right_height": 8.64, "left_height": 1.72}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 5.19375, "right_height": 9.6, "left_height": 2.12}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 4.495, "right_height": 6.72, "left_height": 2.64}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 5.13, "right_height": 8.92, "left_height": 1.96}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 5.07125, "right_height": 9.16, "left_height": 2.32}, {"n": 32, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 4.4575, "right_height": 6.24, "left_height": 2.28}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 4.355, "right_height": 3.28, "left_height": 3.04}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 4.525, "right_height": 2.6, "left_height": 3.64}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 4.275, "right_height": 3.64, "left_height": 3.16}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 15.5, "right_height": 31.0, "left_height": 0.0}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 15.5, "right_height": 31.0, "left_height": 0.0}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 15.5, "right_height": 31.0, "left_height": 0.0}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 15.5, "right_height": 0.0, "left_height": 31.0}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 15.5, "right_height": 0.0, "left_height": 31.0}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 15.5, "right_height": 0.0, "left_height": 31.0}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 15.5, "right_height": 1.0, "left_height": 0.0}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 15.5, "right_height": 1.0, "left_height": 0.0}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 15.5, "right_height": 1.0, "left_height": 0.0}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 8.0, "right_height": 15.0, "left_height": 1.0}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 8.0, "right_height": 15.0, "left_height": 1.0}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 8.0, "right_height": 15.0, "left_height": 1.0}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 8.0, "right_height": 15.0, "left_height": 1.0}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 8.0, "right_height": 15.0, "left_height": 1.0}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 8.0, "right_height": 15.0, "left_height": 1.0}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 8.0, "right_height": 15.0, "left_height": 1.0}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 8.0, "right_height": 15.0, "left_height": 1.0}, {"n": 32, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 8.0, "right_height": 15.0, "left_height": 1.0}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 31.5, "right_height": 16.04, "left_height": 10.24}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 11.430625, "right_height": 12.28, "left_height": 9.08}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 15.77375, "right_height": 9.68, "left_height": 5.12}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 31.5, "right_height": 0.0, "left_height": 63.0}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 30.53125, "right_height": 1.0, "left_height": 62.0}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 30.53125, "right_height": 1.0, "left_height": 62.0}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 31.5, "right_height": 63.0, "left_height": 0.0}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 30.53125, "right_height": 62.0, "left_height": 1.0}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 30.53125, "right_height": 62.0, "left_height": 1.0}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 31.5, "right_height": 0.0, "left_height": 63.0}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 16.0, "right_height": 31.0, "left_height": 32.0}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 16.0, "right_height": 31.0, "left_height": 32.0}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 31.5, "right_height": 1.0, "left_height": 0.0}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 30.53125, "right_height": 1.0, "left_height": 62.0}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 30.53125, "right_height": 1.0, "left_height": 62.0}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 31.5, "right_height": 0.0, "left_height": 62.0}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 16.0, "right_height": 1.0, "left_height": 31.0}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 16.03125, "right_height": 1.0, "left_height": 30.0}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 31.5, "right_height": 0.0, "left_height": 61.0}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 23.265625, "right_height": 1.0, "left_height": 47.0}, {"n": 64, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 30.53125, "right_height": 1.0, "left_height": 58.0}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 23.934375, "right_height": 11.28, "left_height": 7.76}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 10.3675, "right_height": 12.2, "left_height": 6.44}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 14.086875, "right_height": 7.28, "left_height": 5.24}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 14.355, "right_height": 1.04, "left_height": 14.24}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 15.019375, "right_height": 2.04, "left_height": 21.68}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 28.87875, "right_height": 1.0, "left_height": 58.8}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 13.15, "right_height": 17.64, "left_height": 1.24}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 12.551875, "right_height": 20.0, "left_height": 1.96}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 28.7425, "right_height": 58.0, "left_height": 1.0}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 23.34625, "right_height": 0.04, "left_height": 19.24}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 12.231875, "right_height": 22.12, "left_height": 19.48}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 12.63375, "right_height": 24.32, "left_height": 19.16}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 15.37625, "right_height": 3.76, "left_height": 1.52}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 24.928125, "right_height": 1.32, "left_height": 46.76}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 23.046875, "right_height": 1.28, "left_height": 42.32}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 19.063125, "right_height": 1.08, "left_height": 25.16}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 11.385, "right_height": 2.4, "left_height": 17.24}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 15.12125, "right_height": 1.44, "left_height": 27.32}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 16.976875, "right_height": 1.16, "left_height": 23.64}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 15.171875, "right_height": 2.68, "left_height": 22.12}, {"n": 64, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 27.110625, "right_height": 1.32, "left_height": 51.44}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 18.250625, "right_height": 7.68, "left_height": 10.36}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 9.75125, "right_height": 8.48, "left_height": 9.24}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 14.331875, "right_height": 5.24, "left_height": 9.0}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 10.489375, "right_height": 1.56, "left_height": 15.96}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 10.715, "right_height": 2.6, "left_height": 12.52}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 27.815, "right_height": 1.0, "left_height": 55.76}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 10.315, "right_height": 13.08, "left_height": 1.32}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 9.925625, "right_height": 12.12, "left_height": 2.36}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 27.86625, "right_height": 56.08, "left_height": 1.0}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 21.165625, "right_height": 3.08, "left_height": 7.4}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 11.390625, "right_height": 21.0, "left_height": 17.52}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 10.624375, "right_height": 17.12, "left_height": 18.08}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 10.6425, "right_height": 6.08, "left_height": 2.2}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 16.946875, "right_height": 1.48, "left_height": 30.52}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 23.79875, "right_height": 1.16, "left_height": 46.16}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 14.030625, "right_height": 1.28, "left_height": 20.16}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 10.6575, "right_height": 2.96, "left_height": 15.32}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 15.195, "right_height": 1.24, "left_height": 27.2}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 13.610625, "right_height": 1.2, "left_height": 19.32}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 10.519375, "right_height": 2.64, "left_height": 13.52}, {"n": 64, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 23.118125, "right_height": 1.68, "left_height": 43.08}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 16.41, "right_height": 8.96, "left_height": 6.56}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 9.293125, "right_height": 8.4, "left_height": 8.28}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 13.184375, "right_height": 8.04, "left_height": 4.84}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 8.686875, "right_height": 1.64, "left_height": 12.08}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 8.21875, "right_height": 2.76, "left_height": 8.68}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 26.88625, "right_height": 1.0, "left_height": 54.16}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 9.671875, "right_height": 12.44, "left_height": 1.6}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 8.720625, "right_height": 12.16, "left_height": 2.84}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 26.4225, "right_height": 53.68, "left_height": 1.08}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 20.886875, "right_height": 1.52, "left_height": 5.52}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 9.589375, "right_height": 16.2, "left_height": 15.0}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 10.47, "right_height": 16.84, "left_height": 17.8}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 10.308125, "right_height": 6.32, "left_height": 3.28}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 19.193125, "right_height": 1.52, "left_height": 37.84}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 22.013125, "right_height": 1.2, "left_height": 40.48}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 12.394375, "right_height": 1.6, "left_height": 15.32}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 9.01375, "right_height": 3.52, "left_height": 13.12}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 13.896875, "right_height": 2.08, "left_height": 24.76}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 11.31, "right_height": 1.32, "left_height": 12.56}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 9.3925, "right_height": 3.32, "left_height": 15.2}, {"n": 64, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 21.00125, "right_height": 1.48, "left_height": 38.96}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 12.793125, "right_height": 4.44, "left_height": 6.08}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 8.38875, "right_height": 8.28, "left_height": 9.24}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 12.249375, "right_height": 6.0, "left_height": 7.08}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 7.781875, "right_height": 2.04, "left_height": 9.2}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 7.0475, "right_height": 3.36, "left_height": 8.64}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 26.16125, "right_height": 1.0, "left_height": 52.08}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 7.43625, "right_height": 8.0, "left_height": 2.12}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 7.074375, "right_height": 8.64, "left_height": 3.44}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 25.2875, "right_height": 50.4, "left_height": 1.0}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 20.476875, "right_height": 2.0, "left_height": 3.24}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 9.0175, "right_height": 17.84, "left_height": 11.48}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 9.8625, "right_height": 17.32, "left_height": 15.16}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 8.9975, "right_height": 8.72, "left_height": 3.36}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 15.375, "right_height": 1.56, "left_height": 31.0}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 20.306875, "right_height": 1.08, "left_height": 39.64}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 9.92875, "right_height": 1.96, "left_height": 11.32}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 9.10375, "right_height": 4.04, "left_height": 12.12}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 13.7575, "right_height": 2.68, "left_height": 22.92}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 8.524375, "right_height": 2.2, "left_height": 7.96}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 8.45, "right_height": 3.68, "left_height": 11.36}, {"n": 64, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 19.825625, "right_height": 1.44, "left_height": 36.08}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 12.006875, "right_height": 5.44, "left_height": 4.8}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 8.6875, "right_height": 8.56, "left_height": 6.96}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 11.943125, "right_height": 6.4, "left_height": 5.96}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 7.158125, "right_height": 2.56, "left_height": 10.04}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 7.11, "right_height": 3.4, "left_height": 8.92}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 25.05125, "right_height": 1.0, "left_height": 49.76}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 6.74125, "right_height": 7.92, "left_height": 2.4}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 6.71, "right_height": 6.16, "left_height": 3.56}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 24.53375, "right_height": 49.44, "left_height": 1.0}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 20.936875, "right_height": 1.04, "left_height": 3.36}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 8.651875, "right_height": 11.16, "left_height": 10.8}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 9.5775, "right_height": 16.52, "left_height": 13.12}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 9.046875, "right_height": 8.6, "left_height": 2.88}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 13.7875, "right_height": 1.6, "left_height": 25.72}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 18.79625, "right_height": 1.12, "left_height": 36.16}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 8.68, "right_height": 2.48, "left_height": 7.88}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 8.721875, "right_height": 4.24, "left_height": 11.52}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 11.696875, "right_height": 2.84, "left_height": 19.36}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 8.299375, "right_height": 2.56, "left_height": 8.76}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 7.4, "right_height": 4.24, "left_height": 7.48}, {"n": 64, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 15.986875, "right_height": 1.56, "left_height": 29.48}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 10.6275, "right_height": 5.76, "left_height": 4.08}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 8.348125, "right_height": 6.28, "left_height": 9.88}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 10.591875, "right_height": 6.08, "left_height": 4.96}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 7.229375, "right_height": 2.88, "left_height": 5.88}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 6.3775, "right_height": 3.92, "left_height": 6.4}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 23.41875, "right_height": 1.24, "left_height": 46.88}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 6.5075, "right_height": 5.16, "left_height": 2.8}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 6.61, "right_height": 5.92, "left_height": 3.88}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 23.4425, "right_height": 45.6, "left_height": 1.0}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 20.8625, "right_height": 0.4, "left_height": 2.84}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 8.034375, "right_height": 14.32, "left_height": 7.56}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 8.403125, "right_height": 12.96, "left_height": 11.2}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 8.56875, "right_height": 8.24, "left_height": 4.28}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 13.35875, "right_height": 1.76, "left_height": 25.36}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 18.730625, "right_height": 1.16, "left_height": 36.28}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 7.32, "right_height": 3.16, "left_height": 7.2}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 7.373125, "right_height": 4.84, "left_height": 7.36}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 11.786875, "right_height": 3.36, "left_height": 17.76}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 7.10375, "right_height": 3.24, "left_height": 7.6}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 7.46375, "right_height": 4.12, "left_height": 8.68}, {"n": 64, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 16.686875, "right_height": 1.52, "left_height": 29.2}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 8.84875, "right_height": 5.12, "left_height": 4.48}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 7.871875, "right_height": 9.0, "left_height": 7.6}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 10.966875, "right_height": 5.28, "left_height": 6.44}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 6.0025, "right_height": 3.56, "left_height": 5.12}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 6.44, "right_height": 4.08, "left_height": 6.8}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 22.37375, "right_height": 1.24, "left_height": 43.6}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 6.465625, "right_height": 5.2, "left_height": 3.2}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 6.135, "right_height": 6.28, "left_height": 4.68}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 22.5375, "right_height": 44.0, "left_height": 1.16}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 21.224375, "right_height": 0.72, "left_height": 1.84}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 6.815, "right_height": 9.92, "left_height": 9.92}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 8.601875, "right_height": 14.96, "left_height": 10.4}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 7.90875, "right_height": 8.24, "left_height": 3.2}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 11.82375, "right_height": 2.12, "left_height": 21.72}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 18.201875, "right_height": 1.2, "left_height": 35.04}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 7.10125, "right_height": 4.4, "left_height": 6.24}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 7.018125, "right_height": 5.64, "left_height": 6.92}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 9.320625, "right_height": 3.88, "left_height": 12.64}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 6.940625, "right_height": 3.76, "left_height": 6.24}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 6.615625, "right_height": 4.28, "left_height": 7.92}, {"n": 64, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 14.93, "right_height": 1.6, "left_height": 26.68}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 8.73375, "right_height": 4.08, "left_height": 4.16}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 7.829375, "right_height": 5.32, "left_height": 9.4}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 9.36625, "right_height": 4.6, "left_height": 6.32}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 6.20625, "right_height": 3.76, "left_height": 6.56}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 6.128125, "right_height": 4.68, "left_height": 5.12}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 21.045, "right_height": 1.24, "left_height": 40.8}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 6.46625, "right_height": 6.4, "left_height": 3.48}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 6.139375, "right_height": 5.56, "left_height": 4.84}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 21.12375, "right_height": 41.36, "left_height": 1.32}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 21.669375, "right_height": 0.96, "left_height": 1.72}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 6.465625, "right_height": 9.88, "left_height": 6.84}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 8.20625, "right_height": 12.8, "left_height": 11.44}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 7.739375, "right_height": 7.0, "left_height": 4.48}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 12.0475, "right_height": 1.64, "left_height": 22.04}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 17.6975, "right_height": 1.16, "left_height": 33.52}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 6.86625, "right_height": 3.44, "left_height": 6.04}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 6.721875, "right_height": 5.4, "left_height": 6.48}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 9.095625, "right_height": 2.92, "left_height": 11.56}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 6.93125, "right_height": 3.64, "left_height": 7.16}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 7.11125, "right_height": 5.44, "left_height": 6.84}, {"n": 64, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 13.650625, "right_height": 1.84, "left_height": 23.36}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 8.12625, "right_height": 2.68, "left_height": 4.68}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 7.281875, "right_height": 6.88, "left_height": 8.36}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 10.07125, "right_height": 6.52, "left_height": 3.72}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 5.809375, "right_height": 4.48, "left_height": 5.12}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 5.76625, "right_height": 4.92, "left_height": 5.64}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 20.12375, "right_height": 1.16, "left_height": 38.08}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 5.836875, "right_height": 3.84, "left_height": 4.16}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 5.78875, "right_height": 5.4, "left_height": 5.36}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 21.26625, "right_height": 40.8, "left_height": 1.0}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 21.92125, "right_height": 1.08, "left_height": 1.6}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 6.130625, "right_height": 6.84, "left_height": 6.88}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 7.8025, "right_height": 11.2, "left_height": 10.2}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 7.640625, "right_height": 7.16, "left_height": 4.48}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 10.915625, "right_height": 1.76, "left_height": 18.72}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 16.104375, "right_height": 1.28, "left_height": 31.88}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 6.98375, "right_height": 4.88, "left_height": 5.8}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 6.51, "right_height": 6.6, "left_height": 6.08}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 9.575625, "right_height": 3.24, "left_height": 12.2}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 6.591875, "right_height": 4.48, "left_height": 4.48}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 6.676875, "right_height": 5.68, "left_height": 6.48}, {"n": 64, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 11.394375, "right_height": 1.72, "left_height": 18.04}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 7.3625, "right_height": 2.88, "left_height": 4.0}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 6.78, "right_height": 6.32, "left_height": 7.0}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 9.451875, "right_height": 5.08, "left_height": 4.16}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 5.583125, "right_height": 4.84, "left_height": 4.2}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 5.723125, "right_height": 6.04, "left_height": 4.76}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 20.5675, "right_height": 1.4, "left_height": 39.2}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 5.815, "right_height": 5.04, "left_height": 4.56}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 5.819375, "right_height": 4.72, "left_height": 5.64}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 19.43875, "right_height": 36.72, "left_height": 1.24}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 22.555, "right_height": 1.08, "left_height": 1.2}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 5.81375, "right_height": 8.52, "left_height": 4.48}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 7.30125, "right_height": 9.84, "left_height": 10.4}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 6.53375, "right_height": 5.6, "left_height": 5.56}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 9.28625, "right_height": 1.96, "left_height": 16.6}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 15.74125, "right_height": 1.16, "left_height": 28.92}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 6.723125, "right_height": 5.0, "left_height": 4.44}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 6.085, "right_height": 6.48, "left_height": 6.24}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 8.25125, "right_height": 3.68, "left_height": 8.28}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 6.416875, "right_height": 4.56, "left_height": 5.36}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 6.275, "right_height": 5.24, "left_height": 6.64}, {"n": 64, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 10.91875, "right_height": 1.92, "left_height": 18.2}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 6.831875, "right_height": 3.44, "left_height": 3.68}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 6.74125, "right_height": 7.44, "left_height": 6.52}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 8.51625, "right_height": 4.24, "left_height": 5.56}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 5.67875, "right_height": 5.72, "left_height": 4.28}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 5.81875, "right_height": 6.24, "left_height": 4.16}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 18.43125, "right_height": 1.32, "left_height": 35.44}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 5.71125, "right_height": 3.88, "left_height": 5.72}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 5.453125, "right_height": 3.92, "left_height": 6.16}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 16.16125, "right_height": 31.2, "left_height": 1.64}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 22.280625, "right_height": 0.6, "left_height": 1.4}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 5.83375, "right_height": 7.0, "left_height": 5.04}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 6.84875, "right_height": 7.64, "left_height": 8.44}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 7.15875, "right_height": 4.4, "left_height": 7.28}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 8.473125, "right_height": 2.2, "left_height": 14.84}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 14.160625, "right_height": 1.12, "left_height": 26.12}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 6.576875, "right_height": 4.84, "left_height": 4.0}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 6.035, "right_height": 6.28, "left_height": 4.6}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 7.406875, "right_height": 4.44, "left_height": 6.76}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 6.165, "right_height": 4.96, "left_height": 4.4}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 5.98875, "right_height": 5.6, "left_height": 4.92}, {"n": 64, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 10.073125, "right_height": 2.2, "left_height": 14.68}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 7.32375, "right_height": 3.4, "left_height": 4.2}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 5.761875, "right_height": 7.08, "left_height": 5.4}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 8.423125, "right_height": 4.4, "left_height": 4.88}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 5.7, "right_height": 6.2, "left_height": 4.4}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 5.62625, "right_height": 7.08, "left_height": 4.12}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 16.57875, "right_height": 1.56, "left_height": 30.8}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 5.47, "right_height": 3.88, "left_height": 6.08}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 5.665625, "right_height": 4.36, "left_height": 7.28}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 16.90125, "right_height": 30.96, "left_height": 1.4}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 22.81375, "right_height": 0.96, "left_height": 1.24}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 5.600625, "right_height": 5.64, "left_height": 5.92}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 6.5975, "right_height": 6.36, "left_height": 8.96}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 6.119375, "right_height": 4.32, "left_height": 6.44}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 7.87625, "right_height": 2.72, "left_height": 13.92}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 14.356875, "right_height": 1.48, "left_height": 27.64}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 6.231875, "right_height": 5.72, "left_height": 3.32}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 5.675625, "right_height": 7.0, "left_height": 4.2}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 8.188125, "right_height": 6.4, "left_height": 4.52}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 6.1325, "right_height": 5.48, "left_height": 4.0}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 6.010625, "right_height": 5.96, "left_height": 5.08}, {"n": 64, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 9.72375, "right_height": 1.92, "left_height": 14.4}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 7.0075, "right_height": 3.92, "left_height": 3.12}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 5.675625, "right_height": 6.68, "left_height": 5.56}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 7.4475, "right_height": 4.88, "left_height": 4.6}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 5.5375, "right_height": 7.2, "left_height": 3.2}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 5.49875, "right_height": 7.52, "left_height": 4.32}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 15.01625, "right_height": 1.96, "left_height": 26.72}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 5.645625, "right_height": 3.68, "left_height": 6.48}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 5.5675, "right_height": 4.04, "left_height": 7.68}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 13.49625, "right_height": 25.12, "left_height": 2.04}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 23.2625, "right_height": 1.0, "left_height": 1.12}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 5.5225, "right_height": 4.84, "left_height": 3.64}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 6.12125, "right_height": 7.8, "left_height": 5.28}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 6.07125, "right_height": 4.76, "left_height": 7.48}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 7.625625, "right_height": 2.44, "left_height": 12.76}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 12.6375, "right_height": 1.44, "left_height": 23.88}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 6.175, "right_height": 5.72, "left_height": 4.04}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 5.8575, "right_height": 8.24, "left_height": 4.08}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 7.43875, "right_height": 6.68, "left_height": 4.08}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 6.336875, "right_height": 5.68, "left_height": 4.2}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 5.556875, "right_height": 5.76, "left_height": 5.16}, {"n": 64, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 8.27875, "right_height": 2.56, "left_height": 9.64}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 6.465625, "right_height": 2.96, "left_height": 3.64}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 5.699375, "right_height": 6.68, "left_height": 5.96}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 7.184375, "right_height": 4.28, "left_height": 4.72}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 5.71375, "right_height": 8.04, "left_height": 4.12}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 5.754375, "right_height": 8.92, "left_height": 3.6}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 13.06875, "right_height": 2.04, "left_height": 22.72}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 5.91125, "right_height": 3.04, "left_height": 8.36}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 5.716875, "right_height": 3.68, "left_height": 8.84}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 14.65375, "right_height": 25.28, "left_height": 2.28}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 22.689375, "right_height": 1.52, "left_height": 0.68}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 5.614375, "right_height": 4.4, "left_height": 4.32}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 6.1225, "right_height": 6.6, "left_height": 5.44}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 5.960625, "right_height": 3.92, "left_height": 7.08}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 6.659375, "right_height": 3.24, "left_height": 10.52}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 13.015, "right_height": 0.96, "left_height": 21.68}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 6.0, "right_height": 6.88, "left_height": 3.4}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 5.85625, "right_height": 9.44, "left_height": 4.12}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 7.3075, "right_height": 6.04, "left_height": 4.44}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 6.109375, "right_height": 5.56, "left_height": 4.08}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 5.473125, "right_height": 5.88, "left_height": 6.24}, {"n": 64, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 7.94125, "right_height": 2.6, "left_height": 8.64}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 6.21875, "right_height": 3.28, "left_height": 2.96}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 5.411875, "right_height": 6.56, "left_height": 5.0}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 6.515625, "right_height": 3.84, "left_height": 5.24}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 6.0175, "right_height": 9.76, "left_height": 2.88}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 5.866875, "right_height": 10.0, "left_height": 3.16}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 11.3025, "right_height": 2.2, "left_height": 19.36}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 5.9875, "right_height": 3.72, "left_height": 9.44}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 6.0875, "right_height": 3.32, "left_height": 10.72}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 11.50625, "right_height": 19.36, "left_height": 2.84}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 22.529375, "right_height": 0.92, "left_height": 1.04}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 5.699375, "right_height": 4.76, "left_height": 2.8}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 6.105625, "right_height": 4.88, "left_height": 4.92}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 6.26375, "right_height": 3.84, "left_height": 7.2}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 6.29, "right_height": 3.64, "left_height": 9.32}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 10.881875, "right_height": 1.8, "left_height": 20.12}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 5.895, "right_height": 6.76, "left_height": 3.24}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 5.595625, "right_height": 8.92, "left_height": 3.56}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 6.67875, "right_height": 5.24, "left_height": 4.72}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 5.826875, "right_height": 5.44, "left_height": 4.24}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 5.1425, "right_height": 5.52, "left_height": 5.2}, {"n": 64, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 7.184375, "right_height": 3.08, "left_height": 8.28}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 5.886875, "right_height": 3.6, "left_height": 3.36}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 5.26875, "right_height": 5.96, "left_height": 6.16}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 6.204375, "right_height": 5.64, "left_height": 4.44}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 6.5075, "right_height": 11.64, "left_height": 2.92}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 6.506875, "right_height": 12.76, "left_height": 2.68}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 10.7075, "right_height": 3.08, "left_height": 14.88}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 6.235, "right_height": 3.16, "left_height": 11.08}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 6.2575, "right_height": 2.76, "left_height": 12.08}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 11.58375, "right_height": 18.08, "left_height": 2.92}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 22.671875, "right_height": 1.12, "left_height": 0.96}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 6.245625, "right_height": 3.88, "left_height": 2.88}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 6.084375, "right_height": 5.52, "left_height": 4.04}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 5.86375, "right_height": 5.04, "left_height": 6.6}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 5.569375, "right_height": 4.6, "left_height": 6.64}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 10.694375, "right_height": 2.12, "left_height": 19.04}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 5.718125, "right_height": 7.08, "left_height": 3.04}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 5.81375, "right_height": 9.92, "left_height": 3.96}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 7.21125, "right_height": 7.36, "left_height": 3.6}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 5.66125, "right_height": 6.0, "left_height": 3.28}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 5.195, "right_height": 5.96, "left_height": 5.44}, {"n": 64, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 6.891875, "right_height": 2.88, "left_height": 6.52}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 5.768125, "right_height": 4.16, "left_height": 3.72}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 5.316875, "right_height": 5.64, "left_height": 5.56}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 5.923125, "right_height": 4.2, "left_height": 6.52}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 6.85, "right_height": 14.4, "left_height": 2.68}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 6.92875, "right_height": 14.88, "left_height": 2.84}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 9.43125, "right_height": 4.2, "left_height": 12.88}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 6.9775, "right_height": 3.08, "left_height": 14.6}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 7.34125, "right_height": 2.12, "left_height": 15.52}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 8.58875, "right_height": 12.08, "left_height": 4.44}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 22.61375, "right_height": 1.32, "left_height": 0.56}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 7.05875, "right_height": 3.36, "left_height": 2.4}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 6.57, "right_height": 4.68, "left_height": 3.36}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 5.566875, "right_height": 5.36, "left_height": 4.8}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 5.343125, "right_height": 5.0, "left_height": 6.56}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 8.28125, "right_height": 2.48, "left_height": 11.04}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 5.76125, "right_height": 7.52, "left_height": 3.2}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 5.525625, "right_height": 9.6, "left_height": 4.32}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 6.283125, "right_height": 6.4, "left_height": 3.6}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 5.608125, "right_height": 8.04, "left_height": 4.04}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 5.38875, "right_height": 7.12, "left_height": 4.36}, {"n": 64, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 6.490625, "right_height": 3.92, "left_height": 7.6}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 5.731875, "right_height": 3.84, "left_height": 4.28}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 5.338125, "right_height": 4.88, "left_height": 5.52}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 5.795625, "right_height": 5.12, "left_height": 4.4}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 8.765, "right_height": 19.2, "left_height": 1.92}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 8.229375, "right_height": 19.24, "left_height": 2.4}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 7.41375, "right_height": 7.08, "left_height": 6.96}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 8.270625, "right_height": 1.92, "left_height": 18.6}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 7.95, "right_height": 2.96, "left_height": 18.44}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 7.1825, "right_height": 6.96, "left_height": 6.44}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 23.2725, "right_height": 1.2, "left_height": 1.0}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 8.428125, "right_height": 2.84, "left_height": 2.12}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 8.015, "right_height": 4.08, "left_height": 2.84}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 5.429375, "right_height": 7.04, "left_height": 4.12}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 5.325625, "right_height": 7.04, "left_height": 4.68}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 7.476875, "right_height": 3.24, "left_height": 10.72}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 5.909375, "right_height": 9.2, "left_height": 3.24}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 5.67, "right_height": 10.44, "left_height": 3.16}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 6.2425, "right_height": 7.24, "left_height": 3.4}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 5.546875, "right_height": 7.88, "left_height": 3.68}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 5.40375, "right_height": 8.96, "left_height": 5.32}, {"n": 64, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 5.8175, "right_height": 4.88, "left_height": 5.6}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 5.791875, "right_height": 3.6, "left_height": 3.76}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 5.36625, "right_height": 5.04, "left_height": 4.88}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 5.580625, "right_height": 4.52, "left_height": 5.0}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 11.87375, "right_height": 27.72, "left_height": 1.36}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 12.18875, "right_height": 28.28, "left_height": 1.12}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 7.31375, "right_height": 13.88, "left_height": 3.2}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 12.113125, "right_height": 1.4, "left_height": 27.8}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 12.464375, "right_height": 1.32, "left_height": 28.76}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 6.91875, "right_height": 4.0, "left_height": 12.28}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 25.295625, "right_height": 0.68, "left_height": 0.92}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 12.206875, "right_height": 2.56, "left_height": 1.32}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 12.04625, "right_height": 2.56, "left_height": 1.52}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 6.39125, "right_height": 11.4, "left_height": 2.84}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 6.384375, "right_height": 12.6, "left_height": 3.24}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 6.45, "right_height": 6.04, "left_height": 6.32}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 7.2525, "right_height": 13.04, "left_height": 2.32}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 7.206875, "right_height": 14.48, "left_height": 2.64}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 6.291875, "right_height": 9.36, "left_height": 3.76}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 6.765625, "right_height": 12.72, "left_height": 3.0}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 6.715625, "right_height": 13.24, "left_height": 3.28}, {"n": 64, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 6.15875, "right_height": 7.16, "left_height": 4.0}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 5.5175, "right_height": 3.92, "left_height": 4.08}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 5.779375, "right_height": 3.68, "left_height": 3.12}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 5.7025, "right_height": 3.08, "left_height": 3.88}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 31.5, "right_height": 63.0, "left_height": 0.0}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 31.5, "right_height": 63.0, "left_height": 0.0}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 31.5, "right_height": 63.0, "left_height": 0.0}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 31.5, "right_height": 0.0, "left_height": 63.0}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 31.5, "right_height": 0.0, "left_height": 63.0}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 31.5, "right_height": 0.0, "left_height": 63.0}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 31.5, "right_height": 1.0, "left_height": 0.0}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 31.5, "right_height": 1.0, "left_height": 0.0}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 31.5, "right_height": 1.0, "left_height": 0.0}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 16.0, "right_height": 31.0, "left_height": 1.0}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 16.0, "right_height": 31.0, "left_height": 1.0}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 16.0, "right_height": 31.0, "left_height": 1.0}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 16.0, "right_height": 31.0, "left_height": 1.0}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 16.0, "right_height": 31.0, "left_height": 1.0}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 16.0, "right_height": 31.0, "left_height": 1.0}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 16.0, "right_height": 31.0, "left_height": 1.0}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 16.0, "right_height": 31.0, "left_height": 1.0}, {"n": 64, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 16.0, "right_height": 31.0, "left_height": 1.0}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 63.5, "right_height": 27.96, "left_height": 38.72}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 16.614375, "right_height": 14.88, "left_height": 15.84}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 23.286875, "right_height": 11.76, "left_height": 12.16}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 63.5, "right_height": 0.0, "left_height": 127.0}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 62.515625, "right_height": 1.0, "left_height": 126.0}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 62.515625, "right_height": 1.0, "left_height": 126.0}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 63.5, "right_height": 127.0, "left_height": 0.0}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 62.515625, "right_height": 126.0, "left_height": 1.0}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 62.515625, "right_height": 126.0, "left_height": 1.0}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 63.5, "right_height": 0.0, "left_height": 127.0}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 32.0, "right_height": 63.0, "left_height": 64.0}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 32.0, "right_height": 63.0, "left_height": 64.0}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 63.5, "right_height": 1.0, "left_height": 0.0}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 62.515625, "right_height": 1.0, "left_height": 126.0}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 62.515625, "right_height": 1.0, "left_height": 126.0}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 63.5, "right_height": 0.0, "left_height": 126.0}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 32.0, "right_height": 1.0, "left_height": 63.0}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 32.015625, "right_height": 1.0, "left_height": 62.0}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 63.5, "right_height": 0.0, "left_height": 125.0}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 47.2578125, "right_height": 1.0, "left_height": 95.0}, {"n": 128, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 62.515625, "right_height": 1.0, "left_height": 122.0}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 40.0434375, "right_height": 17.32, "left_height": 14.28}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 15.9215625, "right_height": 13.76, "left_height": 12.92}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 24.6021875, "right_height": 11.08, "left_height": 13.24}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 18.8934375, "right_height": 1.32, "left_height": 19.64}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 18.8140625, "right_height": 2.16, "left_height": 20.72}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 59.504375, "right_height": 1.0, "left_height": 120.32}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 18.7809375, "right_height": 21.2, "left_height": 1.44}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 19.8515625, "right_height": 24.84, "left_height": 2.2}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 59.243125, "right_height": 119.6, "left_height": 1.0}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 42.9978125, "right_height": 0.2, "left_height": 20.76}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 20.9340625, "right_height": 35.84, "left_height": 39.32}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 21.0109375, "right_height": 42.6, "left_height": 31.44}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 19.8284375, "right_height": 6.96, "left_height": 1.0}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 34.8053125, "right_height": 1.68, "left_height": 61.64}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 48.9296875, "right_height": 1.24, "left_height": 95.24}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 25.7721875, "right_height": 1.12, "left_height": 39.44}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 21.4021875, "right_height": 2.68, "left_height": 39.0}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 30.841875, "right_height": 1.0, "left_height": 58.88}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 28.6471875, "right_height": 1.16, "left_height": 32.2}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 23.0525, "right_height": 2.8, "left_height": 28.12}, {"n": 128, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 53.7771875, "right_height": 1.68, "left_height": 105.96}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 34.7646875, "right_height": 11.32, "left_height": 16.04}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 12.9721875, "right_height": 12.52, "left_height": 13.36}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 23.0590625, "right_height": 7.04, "left_height": 12.2}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 12.6825, "right_height": 1.76, "left_height": 16.44}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 13.0534375, "right_height": 2.72, "left_height": 14.28}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 57.321875, "right_height": 1.0, "left_height": 115.28}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 12.6696875, "right_height": 17.44, "left_height": 1.96}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 13.72125, "right_height": 15.4, "left_height": 2.8}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 56.86625, "right_height": 113.68, "left_height": 1.0}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 39.6534375, "right_height": 0.68, "left_height": 11.48}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 17.795, "right_height": 30.12, "left_height": 27.48}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 19.4378125, "right_height": 35.36, "left_height": 31.56}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 15.7928125, "right_height": 11.36, "left_height": 1.44}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 33.21, "right_height": 1.68, "left_height": 64.52}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 43.744375, "right_height": 1.12, "left_height": 82.96}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 18.5275, "right_height": 1.64, "left_height": 19.04}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 18.383125, "right_height": 2.92, "left_height": 36.92}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 28.6046875, "right_height": 1.76, "left_height": 55.36}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 16.60875, "right_height": 1.6, "left_height": 15.76}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 15.4015625, "right_height": 3.08, "left_height": 19.0}, {"n": 128, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 48.4946875, "right_height": 1.44, "left_height": 94.08}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 24.2296875, "right_height": 12.88, "left_height": 6.44}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 14.6415625, "right_height": 10.88, "left_height": 11.72}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 20.4503125, "right_height": 10.52, "left_height": 9.6}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 10.9371875, "right_height": 2.16, "left_height": 14.56}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 10.7621875, "right_height": 3.08, "left_height": 15.56}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 53.41, "right_height": 1.0, "left_height": 107.76}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 10.48625, "right_height": 12.72, "left_height": 2.12}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 11.528125, "right_height": 13.36, "left_height": 3.04}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 54.67875, "right_height": 109.92, "left_height": 1.0}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 38.8903125, "right_height": 0.72, "left_height": 5.6}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 16.0375, "right_height": 27.52, "left_height": 22.24}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 16.725, "right_height": 21.84, "left_height": 32.6}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 13.535625, "right_height": 12.8, "left_height": 3.56}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 30.8696875, "right_height": 1.6, "left_height": 59.52}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 39.9984375, "right_height": 1.16, "left_height": 78.6}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 12.11875, "right_height": 2.28, "left_height": 12.4}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 16.2515625, "right_height": 3.52, "left_height": 26.2}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 24.9309375, "right_height": 2.44, "left_height": 47.44}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 13.513125, "right_height": 1.84, "left_height": 13.12}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 12.39625, "right_height": 3.56, "left_height": 13.36}, {"n": 128, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 43.5015625, "right_height": 1.68, "left_height": 83.92}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 20.6509375, "right_height": 7.0, "left_height": 9.88}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 14.0075, "right_height": 7.36, "left_height": 13.08}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 19.746875, "right_height": 8.0, "left_height": 9.04}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 9.943125, "right_height": 2.6, "left_height": 10.52}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 9.416875, "right_height": 3.68, "left_height": 9.36}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 51.9025, "right_height": 1.0, "left_height": 103.68}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 9.6315625, "right_height": 9.12, "left_height": 2.52}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 9.9303125, "right_height": 11.76, "left_height": 3.6}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 51.638125, "right_height": 102.24, "left_height": 1.0}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 40.5078125, "right_height": 0.84, "left_height": 2.2}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 12.0734375, "right_height": 18.84, "left_height": 16.48}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 16.9225, "right_height": 28.68, "left_height": 29.52}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 13.801875, "right_height": 14.8, "left_height": 3.44}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 29.3971875, "right_height": 1.68, "left_height": 56.28}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 38.84625, "right_height": 1.28, "left_height": 74.92}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 11.198125, "right_height": 2.72, "left_height": 10.64}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 13.746875, "right_height": 3.96, "left_height": 17.68}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 24.8415625, "right_height": 2.08, "left_height": 46.76}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 11.369375, "right_height": 2.4, "left_height": 10.0}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 11.4353125, "right_height": 3.88, "left_height": 14.04}, {"n": 128, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 39.6978125, "right_height": 1.4, "left_height": 76.4}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 15.8178125, "right_height": 6.96, "left_height": 4.52}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 11.3584375, "right_height": 11.44, "left_height": 13.0}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 17.9553125, "right_height": 4.92, "left_height": 8.36}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 8.4571875, "right_height": 3.24, "left_height": 8.68}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 8.923125, "right_height": 3.96, "left_height": 7.8}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 49.1975, "right_height": 1.0, "left_height": 98.24}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 8.5875, "right_height": 9.92, "left_height": 3.08}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 9.0403125, "right_height": 9.44, "left_height": 4.12}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 49.155, "right_height": 98.72, "left_height": 1.08}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 41.0578125, "right_height": 0.96, "left_height": 2.36}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 12.435625, "right_height": 17.92, "left_height": 17.2}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 14.77125, "right_height": 23.56, "left_height": 23.08}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 12.79, "right_height": 15.6, "left_height": 2.84}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 26.726875, "right_height": 1.6, "left_height": 52.16}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 38.760625, "right_height": 1.24, "left_height": 75.04}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 10.4659375, "right_height": 3.0, "left_height": 13.08}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 11.9340625, "right_height": 4.48, "left_height": 14.04}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 21.43, "right_height": 3.2, "left_height": 40.24}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 10.739375, "right_height": 2.76, "left_height": 10.68}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 10.1575, "right_height": 4.04, "left_height": 9.4}, {"n": 128, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 34.11375, "right_height": 1.64, "left_height": 63.92}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 15.066875, "right_height": 5.96, "left_height": 7.08}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 11.92, "right_height": 9.72, "left_height": 12.68}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 15.933125, "right_height": 7.04, "left_height": 7.72}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 8.1153125, "right_height": 3.6, "left_height": 7.12}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 7.8946875, "right_height": 4.24, "left_height": 7.68}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 46.46875, "right_height": 1.16, "left_height": 93.36}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 8.3678125, "right_height": 7.48, "left_height": 3.56}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 8.348125, "right_height": 7.36, "left_height": 4.52}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 47.481875, "right_height": 94.72, "left_height": 1.08}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 41.58875, "right_height": 0.8, "left_height": 1.88}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 10.9275, "right_height": 16.0, "left_height": 15.12}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 14.1228125, "right_height": 22.88, "left_height": 23.28}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 12.56625, "right_height": 16.2, "left_height": 2.32}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 24.0121875, "right_height": 1.8, "left_height": 45.96}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 36.4475, "right_height": 1.16, "left_height": 71.0}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 9.763125, "right_height": 3.64, "left_height": 7.92}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 10.5521875, "right_height": 5.4, "left_height": 12.16}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 20.60375, "right_height": 2.72, "left_height": 35.32}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 9.144375, "right_height": 3.72, "left_height": 7.48}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 9.14875, "right_height": 5.08, "left_height": 9.48}, {"n": 128, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 31.26375, "right_height": 1.4, "left_height": 57.96}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 12.3153125, "right_height": 5.88, "left_height": 4.84}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 11.5946875, "right_height": 11.2, "left_height": 10.24}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 16.4021875, "right_height": 7.68, "left_height": 4.08}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 7.85625, "right_height": 3.92, "left_height": 8.24}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 7.52375, "right_height": 4.76, "left_height": 7.16}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 45.15, "right_height": 1.08, "left_height": 88.96}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 8.3853125, "right_height": 8.0, "left_height": 3.84}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 7.62125, "right_height": 7.44, "left_height": 4.84}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 44.57125, "right_height": 91.2, "left_height": 1.08}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 42.260625, "right_height": 1.72, "left_height": 1.84}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 9.6215625, "right_height": 12.52, "left_height": 10.72}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 12.8021875, "right_height": 22.28, "left_height": 20.08}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 11.749375, "right_height": 13.2, "left_height": 4.08}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 20.970625, "right_height": 1.72, "left_height": 38.84}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 36.1040625, "right_height": 1.28, "left_height": 72.88}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 9.0453125, "right_height": 4.2, "left_height": 8.32}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 10.1596875, "right_height": 6.2, "left_height": 9.8}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 18.423125, "right_height": 3.48, "left_height": 30.36}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 8.49, "right_height": 4.24, "left_height": 8.24}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 9.2409375, "right_height": 5.56, "left_height": 7.6}, {"n": 128, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 29.1809375, "right_height": 1.28, "left_height": 51.36}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 12.3365625, "right_height": 6.04, "left_height": 5.52}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 10.4334375, "right_height": 7.2, "left_height": 11.72}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 14.1059375, "right_height": 7.52, "left_height": 6.08}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 7.5428125, "right_height": 4.48, "left_height": 5.56}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 7.624375, "right_height": 5.48, "left_height": 5.96}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 42.81875, "right_height": 1.32, "left_height": 83.76}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 7.83625, "right_height": 6.44, "left_height": 4.28}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 7.5496875, "right_height": 5.28, "left_height": 5.56}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 41.835, "right_height": 82.64, "left_height": 1.16}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 43.1134375, "right_height": 0.8, "left_height": 1.6}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 8.9884375, "right_height": 13.4, "left_height": 8.36}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 11.781875, "right_height": 18.8, "left_height": 18.4}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 10.098125, "right_height": 11.64, "left_height": 6.16}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 22.80625, "right_height": 1.8, "left_height": 42.28}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 34.104375, "right_height": 1.28, "left_height": 67.32}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 8.6296875, "right_height": 4.56, "left_height": 5.4}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 8.6378125, "right_height": 6.92, "left_height": 7.52}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 16.3496875, "right_height": 3.64, "left_height": 24.8}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 8.5453125, "right_height": 5.0, "left_height": 7.08}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 8.610625, "right_height": 6.08, "left_height": 7.6}, {"n": 128, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 24.4596875, "right_height": 1.76, "left_height": 43.56}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 11.2765625, "right_height": 6.0, "left_height": 4.32}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 9.1746875, "right_height": 7.72, "left_height": 9.68}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 14.16875, "right_height": 6.04, "left_height": 6.0}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 7.4478125, "right_height": 4.72, "left_height": 6.88}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 7.2353125, "right_height": 6.36, "left_height": 5.48}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 40.835625, "right_height": 1.16, "left_height": 81.28}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 7.339375, "right_height": 6.32, "left_height": 5.04}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 7.274375, "right_height": 6.44, "left_height": 6.12}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 40.670625, "right_height": 80.32, "left_height": 1.16}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 43.4340625, "right_height": 1.28, "left_height": 1.36}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 8.21625, "right_height": 11.36, "left_height": 9.4}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 11.53625, "right_height": 17.52, "left_height": 14.48}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 9.9009375, "right_height": 8.84, "left_height": 6.2}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 20.2165625, "right_height": 2.24, "left_height": 38.76}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 33.5159375, "right_height": 1.12, "left_height": 64.32}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 8.5175, "right_height": 4.76, "left_height": 5.8}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 8.5653125, "right_height": 8.16, "left_height": 7.6}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 14.6828125, "right_height": 3.88, "left_height": 20.6}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 8.39875, "right_height": 5.12, "left_height": 5.64}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 8.464375, "right_height": 7.0, "left_height": 7.52}, {"n": 128, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 23.2503125, "right_height": 1.76, "left_height": 40.32}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 10.351875, "right_height": 5.04, "left_height": 3.92}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 9.6190625, "right_height": 8.36, "left_height": 9.76}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 13.4928125, "right_height": 6.32, "left_height": 5.32}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 7.0215625, "right_height": 5.36, "left_height": 5.84}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 7.20125, "right_height": 6.88, "left_height": 6.68}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 38.025, "right_height": 1.24, "left_height": 73.92}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 7.4753125, "right_height": 5.56, "left_height": 5.48}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 7.544375, "right_height": 6.72, "left_height": 6.76}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 37.510625, "right_height": 73.52, "left_height": 1.08}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 44.1115625, "right_height": 0.88, "left_height": 1.44}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 7.5403125, "right_height": 8.0, "left_height": 7.44}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 10.4028125, "right_height": 15.64, "left_height": 12.48}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 9.6865625, "right_height": 6.52, "left_height": 8.44}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 18.159375, "right_height": 2.24, "left_height": 33.36}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 31.9096875, "right_height": 1.16, "left_height": 63.2}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 8.10875, "right_height": 5.4, "left_height": 5.32}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 8.2975, "right_height": 7.96, "left_height": 6.16}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 11.57, "right_height": 6.48, "left_height": 11.44}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 8.345, "right_height": 5.52, "left_height": 5.36}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 7.8159375, "right_height": 6.84, "left_height": 5.8}, {"n": 128, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 21.6525, "right_height": 1.56, "left_height": 37.84}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 9.333125, "right_height": 4.16, "left_height": 3.68}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 8.724375, "right_height": 8.68, "left_height": 8.64}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 11.5, "right_height": 5.88, "left_height": 4.96}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 7.155625, "right_height": 6.72, "left_height": 5.0}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 7.273125, "right_height": 7.44, "left_height": 5.92}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 35.51875, "right_height": 1.24, "left_height": 67.92}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 7.19375, "right_height": 4.92, "left_height": 6.76}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 7.2503125, "right_height": 4.64, "left_height": 7.48}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 34.843125, "right_height": 66.48, "left_height": 1.24}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 44.185, "right_height": 1.12, "left_height": 1.36}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 7.306875, "right_height": 7.32, "left_height": 7.48}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 9.2146875, "right_height": 11.96, "left_height": 10.68}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 9.12125, "right_height": 5.44, "left_height": 8.08}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 17.078125, "right_height": 2.08, "left_height": 32.2}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 30.570625, "right_height": 1.12, "left_height": 57.92}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 8.0971875, "right_height": 6.88, "left_height": 4.32}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 7.85, "right_height": 9.36, "left_height": 5.16}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 11.3890625, "right_height": 5.12, "left_height": 10.2}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 7.9084375, "right_height": 5.4, "left_height": 5.88}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 7.4790625, "right_height": 6.48, "left_height": 7.04}, {"n": 128, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 16.859375, "right_height": 1.36, "left_height": 27.36}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 9.1303125, "right_height": 4.92, "left_height": 3.84}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 8.3071875, "right_height": 8.84, "left_height": 8.48}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 11.855, "right_height": 4.72, "left_height": 6.16}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 6.974375, "right_height": 7.64, "left_height": 5.2}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 7.180625, "right_height": 8.48, "left_height": 4.84}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 33.23125, "right_height": 1.8, "left_height": 64.24}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 6.7890625, "right_height": 4.76, "left_height": 7.4}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 6.9625, "right_height": 5.84, "left_height": 8.52}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 33.066875, "right_height": 63.04, "left_height": 1.64}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 44.893125, "right_height": 1.4, "left_height": 1.36}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 7.0421875, "right_height": 9.2, "left_height": 5.36}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 9.281875, "right_height": 11.04, "left_height": 11.6}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 8.7909375, "right_height": 5.28, "left_height": 11.52}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 16.0071875, "right_height": 2.6, "left_height": 27.92}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 27.5965625, "right_height": 1.44, "left_height": 52.28}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 7.6225, "right_height": 6.56, "left_height": 4.88}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 7.60625, "right_height": 9.56, "left_height": 6.48}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 10.15625, "right_height": 7.64, "left_height": 7.64}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 7.8578125, "right_height": 5.64, "left_height": 4.68}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 7.691875, "right_height": 7.2, "left_height": 7.04}, {"n": 128, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 15.9053125, "right_height": 2.6, "left_height": 27.6}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 8.7021875, "right_height": 4.12, "left_height": 4.52}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 7.545, "right_height": 7.68, "left_height": 8.12}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 9.8140625, "right_height": 5.16, "left_height": 7.28}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 6.893125, "right_height": 8.36, "left_height": 4.76}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 6.9665625, "right_height": 9.52, "left_height": 4.68}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 28.978125, "right_height": 2.04, "left_height": 55.2}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 7.200625, "right_height": 4.6, "left_height": 8.68}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 7.049375, "right_height": 4.2, "left_height": 9.56}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 29.501875, "right_height": 55.68, "left_height": 2.28}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 45.5634375, "right_height": 1.24, "left_height": 0.72}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 7.021875, "right_height": 5.96, "left_height": 5.04}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 7.9990625, "right_height": 10.84, "left_height": 8.2}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 8.96875, "right_height": 4.56, "left_height": 10.72}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 13.60625, "right_height": 2.56, "left_height": 24.0}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 25.098125, "right_height": 1.36, "left_height": 47.52}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 7.66, "right_height": 7.72, "left_height": 3.96}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 7.49125, "right_height": 9.24, "left_height": 5.08}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 10.545625, "right_height": 10.0, "left_height": 5.92}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 7.16875, "right_height": 6.56, "left_height": 5.88}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 7.3915625, "right_height": 7.24, "left_height": 5.44}, {"n": 128, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 13.759375, "right_height": 1.8, "left_height": 22.04}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 8.420625, "right_height": 3.52, "left_height": 4.64}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 7.4709375, "right_height": 8.76, "left_height": 8.0}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 9.1075, "right_height": 5.12, "left_height": 6.52}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 7.283125, "right_height": 10.2, "left_height": 4.2}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 7.055625, "right_height": 11.28, "left_height": 5.0}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 25.251875, "right_height": 2.2, "left_height": 45.52}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 7.15625, "right_height": 4.24, "left_height": 9.36}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 7.2221875, "right_height": 4.68, "left_height": 11.44}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 25.781875, "right_height": 48.64, "left_height": 2.2}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 44.559375, "right_height": 1.0, "left_height": 1.16}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 7.114375, "right_height": 6.16, "left_height": 3.6}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 7.9203125, "right_height": 8.76, "left_height": 6.64}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 8.7925, "right_height": 4.44, "left_height": 12.2}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 11.7946875, "right_height": 2.8, "left_height": 20.76}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 21.998125, "right_height": 1.8, "left_height": 42.96}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 7.6478125, "right_height": 7.52, "left_height": 4.96}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 7.486875, "right_height": 11.4, "left_height": 4.52}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 10.161875, "right_height": 10.12, "left_height": 3.16}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 7.505, "right_height": 6.96, "left_height": 4.72}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 7.1228125, "right_height": 7.84, "left_height": 6.64}, {"n": 128, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 12.8903125, "right_height": 2.16, "left_height": 16.52}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 7.86875, "right_height": 5.08, "left_height": 3.64}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 7.0103125, "right_height": 6.88, "left_height": 7.48}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 8.98375, "right_height": 5.0, "left_height": 6.6}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 7.47625, "right_height": 12.2, "left_height": 4.64}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 7.4165625, "right_height": 12.72, "left_height": 4.08}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 22.633125, "right_height": 2.28, "left_height": 41.12}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 7.299375, "right_height": 3.8, "left_height": 11.92}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 7.4003125, "right_height": 3.8, "left_height": 13.04}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 21.185, "right_height": 38.48, "left_height": 2.28}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 45.8115625, "right_height": 1.16, "left_height": 1.08}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 6.98375, "right_height": 5.28, "left_height": 4.72}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 7.3696875, "right_height": 7.4, "left_height": 5.28}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 8.678125, "right_height": 4.04, "left_height": 12.12}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 10.835, "right_height": 3.2, "left_height": 17.04}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 21.1240625, "right_height": 1.96, "left_height": 40.24}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 7.4721875, "right_height": 7.36, "left_height": 3.88}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 7.43375, "right_height": 12.04, "left_height": 4.88}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 10.2575, "right_height": 12.84, "left_height": 3.6}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 7.235625, "right_height": 5.76, "left_height": 4.48}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 6.87, "right_height": 7.24, "left_height": 7.04}, {"n": 128, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 10.4234375, "right_height": 2.48, "left_height": 12.84}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 7.5975, "right_height": 4.44, "left_height": 4.48}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 6.82, "right_height": 7.2, "left_height": 8.04}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 7.8659375, "right_height": 5.84, "left_height": 5.8}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 7.6840625, "right_height": 14.52, "left_height": 4.28}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 7.8125, "right_height": 15.44, "left_height": 3.52}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 18.238125, "right_height": 3.24, "left_height": 30.72}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 7.731875, "right_height": 3.28, "left_height": 14.36}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 7.8359375, "right_height": 3.0, "left_height": 15.2}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 19.323125, "right_height": 31.84, "left_height": 3.48}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 45.238125, "right_height": 0.88, "left_height": 1.08}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 7.6253125, "right_height": 4.48, "left_height": 3.4}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 7.245625, "right_height": 5.68, "left_height": 5.76}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 7.856875, "right_height": 4.96, "left_height": 11.68}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 9.191875, "right_height": 4.44, "left_height": 15.52}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 18.2490625, "right_height": 1.56, "left_height": 34.28}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 7.236875, "right_height": 8.08, "left_height": 3.88}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 7.485625, "right_height": 13.2, "left_height": 4.72}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 9.0, "right_height": 8.88, "left_height": 3.44}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 6.8328125, "right_height": 5.6, "left_height": 5.4}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 6.839375, "right_height": 6.88, "left_height": 7.44}, {"n": 128, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 9.5171875, "right_height": 3.16, "left_height": 11.04}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 7.246875, "right_height": 4.32, "left_height": 3.72}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 6.5065625, "right_height": 6.84, "left_height": 7.04}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 7.983125, "right_height": 5.76, "left_height": 5.12}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 8.641875, "right_height": 18.52, "left_height": 2.76}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 8.6746875, "right_height": 19.36, "left_height": 3.6}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 14.62375, "right_height": 5.16, "left_height": 22.24}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 8.6765625, "right_height": 3.04, "left_height": 18.76}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 9.2103125, "right_height": 3.52, "left_height": 20.0}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 14.303125, "right_height": 22.64, "left_height": 5.08}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 46.5803125, "right_height": 1.12, "left_height": 0.8}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 8.5740625, "right_height": 4.64, "left_height": 2.64}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 7.9653125, "right_height": 5.44, "left_height": 4.36}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 7.10875, "right_height": 5.88, "left_height": 9.2}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 7.6109375, "right_height": 4.88, "left_height": 11.08}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 14.66, "right_height": 2.8, "left_height": 26.92}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 7.335, "right_height": 9.84, "left_height": 3.52}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 7.39375, "right_height": 13.16, "left_height": 4.32}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 8.994375, "right_height": 12.56, "left_height": 3.32}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 6.9228125, "right_height": 7.48, "left_height": 5.36}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 6.6584375, "right_height": 8.12, "left_height": 7.0}, {"n": 128, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 8.3540625, "right_height": 3.72, "left_height": 10.16}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 7.1775, "right_height": 4.2, "left_height": 3.88}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 6.449375, "right_height": 6.72, "left_height": 6.28}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 7.5121875, "right_height": 5.16, "left_height": 6.12}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 10.8134375, "right_height": 25.24, "left_height": 2.12}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 10.1546875, "right_height": 25.64, "left_height": 3.0}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 11.2825, "right_height": 6.52, "left_height": 15.04}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 10.3153125, "right_height": 2.96, "left_height": 24.76}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 10.5496875, "right_height": 2.92, "left_height": 25.92}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 10.494375, "right_height": 14.08, "left_height": 6.6}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 46.2490625, "right_height": 0.88, "left_height": 1.04}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 10.491875, "right_height": 3.76, "left_height": 3.2}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 9.2325, "right_height": 4.04, "left_height": 3.0}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 6.779375, "right_height": 7.36, "left_height": 7.84}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 6.9621875, "right_height": 7.64, "left_height": 8.0}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 12.3940625, "right_height": 2.92, "left_height": 20.92}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 7.366875, "right_height": 11.2, "left_height": 3.0}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 7.3421875, "right_height": 14.12, "left_height": 4.32}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 8.278125, "right_height": 10.36, "left_height": 3.72}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 7.00375, "right_height": 9.84, "left_height": 5.48}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 6.406875, "right_height": 9.48, "left_height": 5.72}, {"n": 128, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 8.6953125, "right_height": 3.44, "left_height": 10.36}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 7.0421875, "right_height": 3.88, "left_height": 5.2}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 6.4221875, "right_height": 5.84, "left_height": 5.96}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 7.2125, "right_height": 5.52, "left_height": 4.92}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 15.531875, "right_height": 39.04, "left_height": 2.28}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 15.580625, "right_height": 40.04, "left_height": 1.92}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 8.815, "right_height": 15.24, "left_height": 6.72}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 15.516875, "right_height": 2.04, "left_height": 38.84}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 15.4259375, "right_height": 1.88, "left_height": 39.68}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 8.633125, "right_height": 8.88, "left_height": 13.56}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 48.5440625, "right_height": 1.08, "left_height": 0.92}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 15.2625, "right_height": 3.48, "left_height": 2.68}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 14.2828125, "right_height": 3.2, "left_height": 2.16}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 7.1140625, "right_height": 13.44, "left_height": 4.96}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 7.1340625, "right_height": 13.8, "left_height": 5.32}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 8.2875, "right_height": 6.04, "left_height": 9.96}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 8.0934375, "right_height": 15.84, "left_height": 3.2}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 8.54875, "right_height": 18.92, "left_height": 3.52}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 7.7428125, "right_height": 10.56, "left_height": 3.92}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 7.3103125, "right_height": 13.76, "left_height": 4.6}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 7.4703125, "right_height": 15.92, "left_height": 5.04}, {"n": 128, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 7.619375, "right_height": 6.8, "left_height": 7.32}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 6.9690625, "right_height": 4.68, "left_height": 4.6}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 6.9959375, "right_height": 4.04, "left_height": 3.8}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 7.0015625, "right_height": 3.8, "left_height": 4.64}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 63.5, "right_height": 127.0, "left_height": 0.0}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 63.5, "right_height": 127.0, "left_height": 0.0}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 63.5, "right_height": 127.0, "left_height": 0.0}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 63.5, "right_height": 0.0, "left_height": 127.0}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 63.5, "right_height": 0.0, "left_height": 127.0}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 63.5, "right_height": 0.0, "left_height": 127.0}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 63.5, "right_height": 1.0, "left_height": 0.0}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 63.5, "right_height": 1.0, "left_height": 0.0}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 63.5, "right_height": 1.0, "left_height": 0.0}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 32.0, "right_height": 63.0, "left_height": 1.0}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 32.0, "right_height": 63.0, "left_height": 1.0}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 32.0, "right_height": 63.0, "left_height": 1.0}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 32.0, "right_height": 63.0, "left_height": 1.0}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 32.0, "right_height": 63.0, "left_height": 1.0}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 32.0, "right_height": 63.0, "left_height": 1.0}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 32.0, "right_height": 63.0, "left_height": 1.0}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 32.0, "right_height": 63.0, "left_height": 1.0}, {"n": 128, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 32.0, "right_height": 63.0, "left_height": 1.0}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 127.5, "right_height": 69.32, "left_height": 72.08}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 22.3678125, "right_height": 12.72, "left_height": 24.2}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 42.20640625, "right_height": 13.92, "left_height": 22.12}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 127.5, "right_height": 0.0, "left_height": 255.0}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 126.5078125, "right_height": 1.0, "left_height": 254.0}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 126.5078125, "right_height": 1.0, "left_height": 254.0}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 127.5, "right_height": 255.0, "left_height": 0.0}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 126.5078125, "right_height": 254.0, "left_height": 1.0}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 126.5078125, "right_height": 254.0, "left_height": 1.0}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 127.5, "right_height": 0.0, "left_height": 255.0}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 64.0, "right_height": 127.0, "left_height": 128.0}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 64.0, "right_height": 127.0, "left_height": 128.0}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 127.5, "right_height": 1.0, "left_height": 0.0}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 126.5078125, "right_height": 1.0, "left_height": 254.0}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 126.5078125, "right_height": 1.0, "left_height": 254.0}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 127.5, "right_height": 0.0, "left_height": 254.0}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 64.0, "right_height": 1.0, "left_height": 127.0}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 64.0078125, "right_height": 1.0, "left_height": 126.0}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 127.5, "right_height": 0.0, "left_height": 253.0}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 95.25390625, "right_height": 1.0, "left_height": 191.0}, {"n": 256, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 126.5078125, "right_height": 1.0, "left_height": 250.0}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 80.52703125, "right_height": 48.96, "left_height": 30.92}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 21.84890625, "right_height": 17.24, "left_height": 18.2}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 35.16171875, "right_height": 14.44, "left_height": 18.68}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 21.21421875, "right_height": 1.52, "left_height": 22.24}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 22.06109375, "right_height": 2.36, "left_height": 22.8}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 120.7371875, "right_height": 1.0, "left_height": 242.24}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 22.28671875, "right_height": 28.64, "left_height": 1.48}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 23.43828125, "right_height": 24.68, "left_height": 2.4}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 119.8815625, "right_height": 241.04, "left_height": 1.0}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 76.90609375, "right_height": 0.12, "left_height": 16.6}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 37.4209375, "right_height": 79.8, "left_height": 58.32}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 36.34, "right_height": 72.68, "left_height": 60.16}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 25.1909375, "right_height": 12.76, "left_height": 1.64}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 74.19234375, "right_height": 1.6, "left_height": 145.36}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 95.30734375, "right_height": 1.04, "left_height": 174.12}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 30.71171875, "right_height": 1.6, "left_height": 33.56}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 40.8628125, "right_height": 2.56, "left_height": 72.84}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 59.87375, "right_height": 1.48, "left_height": 118.64}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 32.9434375, "right_height": 1.44, "left_height": 37.52}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 25.92234375, "right_height": 2.8, "left_height": 37.96}, {"n": 256, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 110.2959375, "right_height": 1.4, "left_height": 216.52}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 51.309375, "right_height": 10.52, "left_height": 28.2}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 21.59828125, "right_height": 17.6, "left_height": 17.92}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 34.07484375, "right_height": 9.48, "left_height": 14.4}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 16.080625, "right_height": 2.04, "left_height": 18.56}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 16.1765625, "right_height": 3.04, "left_height": 18.04}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 115.4396875, "right_height": 1.0, "left_height": 230.96}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 15.61328125, "right_height": 18.2, "left_height": 2.0}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 16.356875, "right_height": 17.08, "left_height": 3.16}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 114.38125, "right_height": 228.8, "left_height": 1.0}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 75.87890625, "right_height": 1.76, "left_height": 9.92}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 29.814375, "right_height": 46.12, "left_height": 53.44}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 30.665625, "right_height": 54.2, "left_height": 45.2}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 20.840625, "right_height": 21.8, "left_height": 1.6}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 58.65234375, "right_height": 1.76, "left_height": 117.92}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 83.77953125, "right_height": 1.12, "left_height": 162.6}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 20.6971875, "right_height": 2.28, "left_height": 19.16}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 34.420625, "right_height": 3.32, "left_height": 58.52}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 56.743125, "right_height": 1.8, "left_height": 112.44}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 19.91875, "right_height": 2.0, "left_height": 27.72}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 17.68, "right_height": 3.44, "left_height": 22.84}, {"n": 256, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 99.21140625, "right_height": 1.4, "left_height": 194.52}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 36.9996875, "right_height": 8.36, "left_height": 13.88}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 19.0153125, "right_height": 15.8, "left_height": 15.48}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 33.6153125, "right_height": 11.4, "left_height": 15.76}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 12.99109375, "right_height": 2.52, "left_height": 14.36}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 14.1428125, "right_height": 3.64, "left_height": 12.36}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 108.1646875, "right_height": 1.0, "left_height": 216.96}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 13.2646875, "right_height": 15.56, "left_height": 2.6}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 12.4328125, "right_height": 13.28, "left_height": 3.48}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 109.385, "right_height": 218.88, "left_height": 1.0}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 76.86734375, "right_height": 0.4, "left_height": 5.92}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 23.85671875, "right_height": 49.84, "left_height": 27.16}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 29.218125, "right_height": 53.84, "left_height": 43.28}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 20.17453125, "right_height": 25.8, "left_height": 1.96}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 60.1690625, "right_height": 1.72, "left_height": 112.48}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 84.7371875, "right_height": 1.2, "left_height": 161.08}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 17.20734375, "right_height": 2.48, "left_height": 20.68}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 27.1965625, "right_height": 3.88, "left_height": 38.8}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 54.65265625, "right_height": 1.88, "left_height": 106.96}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 15.634375, "right_height": 2.56, "left_height": 16.04}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 15.979375, "right_height": 3.64, "left_height": 20.36}, {"n": 256, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 84.49421875, "right_height": 1.56, "left_height": 167.8}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 28.051875, "right_height": 17.48, "left_height": 8.24}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 18.27859375, "right_height": 17.4, "left_height": 16.24}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 27.23609375, "right_height": 8.04, "left_height": 13.24}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 11.40578125, "right_height": 2.96, "left_height": 13.36}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 11.9459375, "right_height": 3.68, "left_height": 11.76}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 106.251875, "right_height": 1.0, "left_height": 211.76}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 11.36796875, "right_height": 13.04, "left_height": 2.96}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 11.2928125, "right_height": 12.32, "left_height": 3.96}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 105.5725, "right_height": 211.92, "left_height": 1.0}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 79.685, "right_height": 0.52, "left_height": 4.76}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 20.20484375, "right_height": 26.8, "left_height": 28.44}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 26.73421875, "right_height": 43.52, "left_height": 46.44}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 20.11015625, "right_height": 28.28, "left_height": 3.44}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 58.8840625, "right_height": 1.4, "left_height": 115.36}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 81.28125, "right_height": 1.2, "left_height": 161.64}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 13.81453125, "right_height": 3.08, "left_height": 11.48}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 19.11328125, "right_height": 4.48, "left_height": 25.32}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 47.7003125, "right_height": 1.84, "left_height": 92.24}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 13.49, "right_height": 3.12, "left_height": 14.56}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 14.5671875, "right_height": 4.08, "left_height": 13.92}, {"n": 256, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 76.94796875, "right_height": 1.56, "left_height": 153.4}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 24.7396875, "right_height": 9.56, "left_height": 8.6}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 18.7803125, "right_height": 21.32, "left_height": 13.0}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 29.5753125, "right_height": 7.28, "left_height": 11.96}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 10.55390625, "right_height": 3.48, "left_height": 10.72}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 10.74171875, "right_height": 4.44, "left_height": 7.48}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 101.1709375, "right_height": 1.0, "left_height": 202.0}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 10.23109375, "right_height": 11.52, "left_height": 3.48}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 10.25125, "right_height": 11.04, "left_height": 4.44}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 101.8296875, "right_height": 203.76, "left_height": 1.08}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 80.2365625, "right_height": 1.16, "left_height": 2.92}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 16.391875, "right_height": 28.28, "left_height": 24.16}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 22.87953125, "right_height": 35.48, "left_height": 39.92}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 19.74796875, "right_height": 28.12, "left_height": 4.36}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 49.79484375, "right_height": 1.72, "left_height": 95.96}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 76.4871875, "right_height": 1.2, "left_height": 148.72}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 12.94265625, "right_height": 3.56, "left_height": 11.88}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 14.7159375, "right_height": 5.08, "left_height": 16.52}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 43.69234375, "right_height": 2.16, "left_height": 82.72}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 12.058125, "right_height": 4.0, "left_height": 11.52}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 13.57671875, "right_height": 4.44, "left_height": 13.08}, {"n": 256, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 72.25484375, "right_height": 1.68, "left_height": 140.16}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 18.74796875, "right_height": 6.84, "left_height": 6.4}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 15.9634375, "right_height": 15.4, "left_height": 18.08}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 25.491875, "right_height": 8.24, "left_height": 11.72}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 10.35609375, "right_height": 3.96, "left_height": 8.24}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 9.87734375, "right_height": 5.16, "left_height": 9.8}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 97.375, "right_height": 1.24, "left_height": 195.2}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 10.26734375, "right_height": 10.88, "left_height": 3.8}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 10.0103125, "right_height": 8.76, "left_height": 5.0}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 95.478125, "right_height": 190.16, "left_height": 1.0}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 82.44875, "right_height": 0.64, "left_height": 1.8}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 15.6446875, "right_height": 22.12, "left_height": 20.16}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 23.1334375, "right_height": 38.24, "left_height": 40.44}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 18.8684375, "right_height": 28.0, "left_height": 3.32}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 47.28875, "right_height": 1.96, "left_height": 93.48}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 71.856875, "right_height": 1.28, "left_height": 142.56}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 11.52953125, "right_height": 4.64, "left_height": 9.6}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 13.07921875, "right_height": 5.8, "left_height": 12.36}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 41.75546875, "right_height": 2.08, "left_height": 75.88}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 10.93265625, "right_height": 4.0, "left_height": 10.2}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 11.58390625, "right_height": 5.8, "left_height": 10.44}, {"n": 256, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 63.269375, "right_height": 1.64, "left_height": 126.24}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 15.568125, "right_height": 5.44, "left_height": 9.56}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 16.4715625, "right_height": 15.96, "left_height": 17.92}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 20.62984375, "right_height": 8.6, "left_height": 6.28}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 9.526875, "right_height": 4.4, "left_height": 9.36}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 9.40234375, "right_height": 5.52, "left_height": 8.92}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 91.911875, "right_height": 1.0, "left_height": 183.92}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 9.689375, "right_height": 9.84, "left_height": 4.28}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 9.640625, "right_height": 7.36, "left_height": 5.56}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 89.6803125, "right_height": 179.2, "left_height": 1.0}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 83.4225, "right_height": 0.8, "left_height": 1.8}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 12.10671875, "right_height": 17.16, "left_height": 15.6}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 22.356875, "right_height": 36.08, "left_height": 39.92}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 17.03265625, "right_height": 25.16, "left_height": 7.04}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 44.36125, "right_height": 2.04, "left_height": 84.8}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 68.14125, "right_height": 1.56, "left_height": 135.2}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 11.08390625, "right_height": 4.72, "left_height": 7.8}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 12.15328125, "right_height": 6.96, "left_height": 12.44}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 35.8834375, "right_height": 2.16, "left_height": 63.56}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 11.13921875, "right_height": 4.76, "left_height": 8.08}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 11.02796875, "right_height": 6.56, "left_height": 9.36}, {"n": 256, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 54.19703125, "right_height": 1.6, "left_height": 103.08}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 13.74234375, "right_height": 4.36, "left_height": 5.72}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 15.76140625, "right_height": 15.2, "left_height": 12.72}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 22.40859375, "right_height": 9.0, "left_height": 9.4}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 9.36234375, "right_height": 4.88, "left_height": 8.32}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 9.1034375, "right_height": 6.32, "left_height": 7.52}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 85.4415625, "right_height": 1.24, "left_height": 171.2}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 8.86234375, "right_height": 7.2, "left_height": 5.32}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 9.36328125, "right_height": 7.32, "left_height": 6.12}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 85.678125, "right_height": 169.52, "left_height": 1.08}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 84.49109375, "right_height": 1.36, "left_height": 0.64}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 10.74796875, "right_height": 14.12, "left_height": 12.36}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 19.601875, "right_height": 33.4, "left_height": 30.68}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 14.67328125, "right_height": 18.64, "left_height": 4.12}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 43.55921875, "right_height": 2.0, "left_height": 83.44}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 65.2415625, "right_height": 1.44, "left_height": 129.16}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 10.3746875, "right_height": 4.92, "left_height": 8.24}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 10.91171875, "right_height": 8.32, "left_height": 10.44}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 28.90390625, "right_height": 3.56, "left_height": 51.84}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 10.20609375, "right_height": 6.12, "left_height": 6.44}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 10.5753125, "right_height": 6.4, "left_height": 8.24}, {"n": 256, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 47.846875, "right_height": 1.84, "left_height": 92.28}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 14.53953125, "right_height": 5.8, "left_height": 4.92}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 15.065625, "right_height": 12.76, "left_height": 12.76}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 20.45875, "right_height": 6.72, "left_height": 8.16}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 8.88703125, "right_height": 5.92, "left_height": 6.96}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 8.62328125, "right_height": 6.8, "left_height": 6.72}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 79.18875, "right_height": 1.24, "left_height": 159.04}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 8.7575, "right_height": 7.8, "left_height": 6.0}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 8.79953125, "right_height": 7.44, "left_height": 6.64}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 81.014375, "right_height": 162.56, "left_height": 1.48}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 86.2503125, "right_height": 1.44, "left_height": 1.0}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 10.13390625, "right_height": 11.44, "left_height": 10.52}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 16.158125, "right_height": 26.96, "left_height": 27.36}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 13.633125, "right_height": 14.8, "left_height": 8.32}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 37.11453125, "right_height": 2.08, "left_height": 69.76}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 65.45953125, "right_height": 0.96, "left_height": 130.6}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 10.30109375, "right_height": 5.8, "left_height": 6.24}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 10.9490625, "right_height": 6.96, "left_height": 10.56}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 24.62015625, "right_height": 4.36, "left_height": 39.44}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 10.061875, "right_height": 5.92, "left_height": 7.04}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 10.4859375, "right_height": 8.08, "left_height": 8.76}, {"n": 256, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 45.85234375, "right_height": 1.88, "left_height": 86.6}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 13.72671875, "right_height": 4.28, "left_height": 7.32}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 12.98484375, "right_height": 10.8, "left_height": 13.84}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 17.05609375, "right_height": 7.68, "left_height": 7.52}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 8.58625, "right_height": 6.88, "left_height": 6.48}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 8.44875, "right_height": 7.76, "left_height": 7.96}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 74.370625, "right_height": 1.4, "left_height": 146.16}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 8.51125, "right_height": 5.96, "left_height": 6.8}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 8.525, "right_height": 5.84, "left_height": 7.72}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 78.41375, "right_height": 151.2, "left_height": 1.16}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 88.34953125, "right_height": 1.56, "left_height": 0.8}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 9.4303125, "right_height": 11.96, "left_height": 9.08}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 14.73234375, "right_height": 25.08, "left_height": 21.6}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 12.92484375, "right_height": 10.84, "left_height": 12.24}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 35.5734375, "right_height": 1.96, "left_height": 67.72}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 59.090625, "right_height": 1.36, "left_height": 115.52}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 9.78515625, "right_height": 6.48, "left_height": 5.76}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 10.438125, "right_height": 9.96, "left_height": 8.36}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 18.81265625, "right_height": 5.36, "left_height": 24.96}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 9.9703125, "right_height": 6.92, "left_height": 5.72}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 10.09359375, "right_height": 8.56, "left_height": 8.12}, {"n": 256, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 37.43234375, "right_height": 1.72, "left_height": 69.04}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 12.590625, "right_height": 4.16, "left_height": 5.36}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 11.39640625, "right_height": 11.16, "left_height": 11.8}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 16.915625, "right_height": 7.72, "left_height": 6.16}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 8.6009375, "right_height": 7.88, "left_height": 6.68}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 8.47875, "right_height": 9.08, "left_height": 5.8}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 68.2728125, "right_height": 1.48, "left_height": 132.88}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 8.5584375, "right_height": 5.44, "left_height": 7.84}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 8.53375, "right_height": 6.96, "left_height": 8.72}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 69.9803125, "right_height": 136.64, "left_height": 1.24}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 90.30796875, "right_height": 1.08, "left_height": 0.88}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 8.95578125, "right_height": 9.32, "left_height": 7.76}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 12.97125, "right_height": 20.68, "left_height": 17.88}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 12.64546875, "right_height": 7.52, "left_height": 14.24}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 31.12328125, "right_height": 2.4, "left_height": 59.48}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 59.18171875, "right_height": 0.96, "left_height": 115.0}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 9.970625, "right_height": 6.48, "left_height": 5.28}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 10.1615625, "right_height": 11.0, "left_height": 7.28}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 15.1109375, "right_height": 9.0, "left_height": 15.0}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 9.65859375, "right_height": 7.76, "left_height": 6.4}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 9.50875, "right_height": 10.16, "left_height": 7.72}, {"n": 256, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 34.1509375, "right_height": 1.96, "left_height": 61.92}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 11.70390625, "right_height": 4.08, "left_height": 4.12}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 10.15578125, "right_height": 10.44, "left_height": 11.2}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 14.19625, "right_height": 7.24, "left_height": 5.56}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 8.53, "right_height": 8.48, "left_height": 6.12}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 8.3271875, "right_height": 9.84, "left_height": 4.92}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 63.4115625, "right_height": 1.32, "left_height": 124.64}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 8.19171875, "right_height": 6.32, "left_height": 9.08}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 8.45546875, "right_height": 5.12, "left_height": 9.68}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 64.180625, "right_height": 126.64, "left_height": 2.12}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 90.7271875, "right_height": 0.8, "left_height": 1.04}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 8.39515625, "right_height": 8.04, "left_height": 6.8}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 12.3121875, "right_height": 19.56, "left_height": 15.76}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 13.844375, "right_height": 4.88, "left_height": 20.56}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 31.3575, "right_height": 2.2, "left_height": 57.76}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 55.0771875, "right_height": 1.48, "left_height": 108.04}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 9.7740625, "right_height": 8.56, "left_height": 5.68}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 9.0203125, "right_height": 10.28, "left_height": 6.4}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 13.68359375, "right_height": 8.76, "left_height": 9.56}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 9.38484375, "right_height": 6.84, "left_height": 6.64}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 9.1671875, "right_height": 10.16, "left_height": 8.04}, {"n": 256, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 28.71328125, "right_height": 2.24, "left_height": 52.72}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 10.6809375, "right_height": 5.0, "left_height": 5.24}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 9.6321875, "right_height": 10.24, "left_height": 10.16}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 12.77515625, "right_height": 6.28, "left_height": 6.04}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 8.295, "right_height": 9.88, "left_height": 5.32}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 8.25453125, "right_height": 11.2, "left_height": 5.6}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 55.97, "right_height": 2.12, "left_height": 107.68}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 8.29375, "right_height": 5.92, "left_height": 10.16}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 8.7153125, "right_height": 5.04, "left_height": 11.28}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 56.5809375, "right_height": 108.08, "left_height": 2.2}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 91.06078125, "right_height": 1.2, "left_height": 0.88}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 8.68796875, "right_height": 9.04, "left_height": 5.56}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 10.71625, "right_height": 14.4, "left_height": 13.36}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 14.5996875, "right_height": 5.08, "left_height": 20.36}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 24.90953125, "right_height": 2.44, "left_height": 45.32}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 49.4859375, "right_height": 1.12, "left_height": 95.96}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 9.54140625, "right_height": 8.64, "left_height": 5.08}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 9.06140625, "right_height": 12.36, "left_height": 6.44}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 13.79890625, "right_height": 18.08, "left_height": 5.48}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 9.0215625, "right_height": 7.48, "left_height": 6.68}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 8.71109375, "right_height": 8.92, "left_height": 8.32}, {"n": 256, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 23.3184375, "right_height": 2.32, "left_height": 39.76}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 10.00703125, "right_height": 4.4, "left_height": 4.72}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 8.94546875, "right_height": 9.04, "left_height": 9.24}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 11.71609375, "right_height": 6.72, "left_height": 5.88}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 8.27546875, "right_height": 11.4, "left_height": 5.8}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 8.635, "right_height": 12.88, "left_height": 4.68}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 50.123125, "right_height": 2.2, "left_height": 97.04}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 8.7328125, "right_height": 4.28, "left_height": 12.04}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 8.43453125, "right_height": 5.32, "left_height": 12.8}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 49.3903125, "right_height": 95.28, "left_height": 2.36}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 90.92625, "right_height": 1.12, "left_height": 0.96}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 8.25328125, "right_height": 7.96, "left_height": 6.28}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 9.70453125, "right_height": 11.72, "left_height": 13.08}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 14.30734375, "right_height": 3.84, "left_height": 21.2}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 21.4659375, "right_height": 3.16, "left_height": 40.0}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 47.27375, "right_height": 1.16, "left_height": 92.52}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 10.07359375, "right_height": 9.6, "left_height": 4.44}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 9.12203125, "right_height": 14.96, "left_height": 5.32}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 14.49453125, "right_height": 18.52, "left_height": 3.68}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 9.38328125, "right_height": 6.08, "left_height": 7.04}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 8.616875, "right_height": 8.36, "left_height": 9.68}, {"n": 256, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 18.784375, "right_height": 2.08, "left_height": 30.0}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 9.86140625, "right_height": 4.44, "left_height": 4.92}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 8.04265625, "right_height": 9.08, "left_height": 9.64}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 10.49265625, "right_height": 6.88, "left_height": 6.68}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 8.8209375, "right_height": 14.44, "left_height": 4.36}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 8.5603125, "right_height": 14.96, "left_height": 5.2}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 43.636875, "right_height": 2.68, "left_height": 79.2}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 8.81953125, "right_height": 4.92, "left_height": 14.36}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 8.65359375, "right_height": 5.28, "left_height": 15.12}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 41.58625, "right_height": 78.32, "left_height": 3.08}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 92.16171875, "right_height": 1.0, "left_height": 0.68}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 8.6225, "right_height": 5.76, "left_height": 4.8}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 9.12640625, "right_height": 10.56, "left_height": 10.36}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 13.0503125, "right_height": 4.2, "left_height": 19.48}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 18.76390625, "right_height": 3.56, "left_height": 34.24}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 40.2221875, "right_height": 1.76, "left_height": 77.36}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 9.5909375, "right_height": 10.16, "left_height": 4.48}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 9.26125, "right_height": 15.96, "left_height": 5.16}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 13.8825, "right_height": 20.04, "left_height": 2.96}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 9.09640625, "right_height": 7.08, "left_height": 6.64}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 8.49609375, "right_height": 7.68, "left_height": 9.44}, {"n": 256, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 14.9946875, "right_height": 2.64, "left_height": 22.0}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 9.17140625, "right_height": 5.04, "left_height": 4.44}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 8.2340625, "right_height": 8.72, "left_height": 9.6}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 9.8609375, "right_height": 6.36, "left_height": 6.36}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 9.3015625, "right_height": 17.2, "left_height": 4.08}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 9.50734375, "right_height": 19.04, "left_height": 3.88}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 32.2721875, "right_height": 3.72, "left_height": 57.52}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 9.265, "right_height": 3.92, "left_height": 17.44}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 9.501875, "right_height": 3.76, "left_height": 18.48}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 35.6640625, "right_height": 63.76, "left_height": 3.56}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 91.9771875, "right_height": 0.96, "left_height": 1.12}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 8.71265625, "right_height": 5.24, "left_height": 5.24}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 8.57734375, "right_height": 8.8, "left_height": 7.04}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 12.35125, "right_height": 4.48, "left_height": 20.36}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 15.47859375, "right_height": 4.0, "left_height": 26.56}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 34.8084375, "right_height": 1.92, "left_height": 65.8}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 9.439375, "right_height": 10.96, "left_height": 3.56}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 9.00484375, "right_height": 16.36, "left_height": 5.44}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 13.89609375, "right_height": 19.6, "left_height": 3.6}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 8.94671875, "right_height": 6.92, "left_height": 8.16}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 8.4340625, "right_height": 6.96, "left_height": 10.88}, {"n": 256, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 12.91140625, "right_height": 3.68, "left_height": 18.92}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 8.945, "right_height": 5.0, "left_height": 4.96}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 7.92953125, "right_height": 7.72, "left_height": 8.72}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 9.4740625, "right_height": 6.44, "left_height": 6.72}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 10.1840625, "right_height": 22.44, "left_height": 3.84}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 10.23828125, "right_height": 23.32, "left_height": 4.16}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 25.4159375, "right_height": 4.68, "left_height": 45.04}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 10.02546875, "right_height": 4.2, "left_height": 22.16}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 10.33890625, "right_height": 4.28, "left_height": 23.56}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 26.2771875, "right_height": 46.56, "left_height": 4.28}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 92.3059375, "right_height": 0.84, "left_height": 0.72}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 9.65703125, "right_height": 5.28, "left_height": 4.52}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 8.73921875, "right_height": 7.2, "left_height": 5.04}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 11.44546875, "right_height": 5.32, "left_height": 18.52}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 12.03421875, "right_height": 5.32, "left_height": 19.64}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 28.3390625, "right_height": 2.56, "left_height": 54.68}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 8.91015625, "right_height": 12.2, "left_height": 5.16}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 9.0975, "right_height": 17.76, "left_height": 5.16}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 12.5415625, "right_height": 17.84, "left_height": 3.24}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 8.6759375, "right_height": 7.08, "left_height": 8.36}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 8.71125, "right_height": 8.24, "left_height": 11.36}, {"n": 256, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 12.69296875, "right_height": 3.32, "left_height": 16.12}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 8.449375, "right_height": 4.92, "left_height": 5.36}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 7.84140625, "right_height": 7.92, "left_height": 8.12}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 8.865625, "right_height": 5.96, "left_height": 6.44}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 12.1271875, "right_height": 31.64, "left_height": 3.8}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 12.43125, "right_height": 31.84, "left_height": 3.56}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 18.0871875, "right_height": 6.76, "left_height": 27.84}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 12.2771875, "right_height": 3.2, "left_height": 31.44}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 12.58703125, "right_height": 3.12, "left_height": 32.16}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 20.2353125, "right_height": 32.48, "left_height": 6.52}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 93.43765625, "right_height": 1.32, "left_height": 0.84}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 11.71640625, "right_height": 4.72, "left_height": 3.28}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 9.7725, "right_height": 5.36, "left_height": 5.76}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 9.41078125, "right_height": 7.88, "left_height": 12.68}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 9.818125, "right_height": 7.24, "left_height": 14.56}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 20.774375, "right_height": 4.0, "left_height": 37.04}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 8.82265625, "right_height": 13.12, "left_height": 4.08}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 9.71265625, "right_height": 20.12, "left_height": 4.8}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 11.3053125, "right_height": 16.96, "left_height": 3.72}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 8.27625, "right_height": 9.12, "left_height": 8.24}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 8.1996875, "right_height": 10.48, "left_height": 9.36}, {"n": 256, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 11.9675, "right_height": 4.88, "left_height": 15.64}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 8.33859375, "right_height": 5.0, "left_height": 5.12}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 7.62796875, "right_height": 7.24, "left_height": 7.96}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 8.46328125, "right_height": 4.92, "left_height": 6.92}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 18.33078125, "right_height": 50.36, "left_height": 3.12}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 18.76984375, "right_height": 52.72, "left_height": 2.96}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 12.193125, "right_height": 13.48, "left_height": 14.16}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 18.1775, "right_height": 2.88, "left_height": 51.24}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 18.5140625, "right_height": 2.84, "left_height": 52.4}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 12.8053125, "right_height": 16.0, "left_height": 13.4}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 92.54828125, "right_height": 1.24, "left_height": 0.64}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 18.8015625, "right_height": 3.92, "left_height": 2.64}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 14.9784375, "right_height": 3.96, "left_height": 4.24}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 8.10234375, "right_height": 14.28, "left_height": 7.64}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 8.23046875, "right_height": 14.64, "left_height": 8.24}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 14.09796875, "right_height": 6.12, "left_height": 20.2}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 9.14734375, "right_height": 18.4, "left_height": 3.88}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 9.58703125, "right_height": 22.48, "left_height": 5.08}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 9.7196875, "right_height": 15.68, "left_height": 4.8}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 8.24734375, "right_height": 15.8, "left_height": 7.44}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 8.08765625, "right_height": 17.0, "left_height": 7.04}, {"n": 256, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 10.175625, "right_height": 6.04, "left_height": 10.84}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 8.5453125, "right_height": 4.96, "left_height": 5.16}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 8.376875, "right_height": 5.36, "left_height": 5.16}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 8.26671875, "right_height": 5.48, "left_height": 5.56}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 127.5, "right_height": 255.0, "left_height": 0.0}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 127.5, "right_height": 255.0, "left_height": 0.0}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 127.5, "right_height": 255.0, "left_height": 0.0}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 127.5, "right_height": 0.0, "left_height": 255.0}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 127.5, "right_height": 0.0, "left_height": 255.0}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 127.5, "right_height": 0.0, "left_height": 255.0}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 127.5, "right_height": 1.0, "left_height": 0.0}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 127.5, "right_height": 1.0, "left_height": 0.0}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 127.5, "right_height": 1.0, "left_height": 0.0}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 64.0, "right_height": 127.0, "left_height": 1.0}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 64.0, "right_height": 127.0, "left_height": 1.0}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 64.0, "right_height": 127.0, "left_height": 1.0}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 64.0, "right_height": 127.0, "left_height": 1.0}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 64.0, "right_height": 127.0, "left_height": 1.0}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 64.0, "right_height": 127.0, "left_height": 1.0}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 64.0, "right_height": 127.0, "left_height": 1.0}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 64.0, "right_height": 127.0, "left_height": 1.0}, {"n": 256, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 64.0, "right_height": 127.0, "left_height": 1.0}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 255.5, "right_height": 134.04, "left_height": 167.88}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 34.460546875, "right_height": 31.08, "left_height": 21.96}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 61.760703125, "right_height": 21.4, "left_height": 31.72}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 255.5, "right_height": 0.0, "left_height": 511.0}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 254.50390625, "right_height": 1.0, "left_height": 510.0}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 254.50390625, "right_height": 1.0, "left_height": 510.0}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 255.5, "right_height": 511.0, "left_height": 0.0}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 254.50390625, "right_height": 510.0, "left_height": 1.0}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 254.50390625, "right_height": 510.0, "left_height": 1.0}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 255.5, "right_height": 0.0, "left_height": 511.0}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 128.0, "right_height": 255.0, "left_height": 256.0}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 128.0, "right_height": 255.0, "left_height": 256.0}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 255.5, "right_height": 1.0, "left_height": 0.0}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 254.50390625, "right_height": 1.0, "left_height": 510.0}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 254.50390625, "right_height": 1.0, "left_height": 510.0}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 255.5, "right_height": 0.0, "left_height": 510.0}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 128.0, "right_height": 1.0, "left_height": 255.0}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 128.00390625, "right_height": 1.0, "left_height": 254.0}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 255.5, "right_height": 0.0, "left_height": 509.0}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 191.251953125, "right_height": 1.0, "left_height": 383.0}, {"n": 512, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 254.50390625, "right_height": 1.0, "left_height": 506.0}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 140.802734375, "right_height": 50.44, "left_height": 52.2}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 33.755078125, "right_height": 28.36, "left_height": 25.6}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 59.85640625, "right_height": 20.64, "left_height": 25.52}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 29.11234375, "right_height": 1.64, "left_height": 36.08}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 26.79609375, "right_height": 2.84, "left_height": 26.96}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 242.40953125, "right_height": 1.0, "left_height": 486.08}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 29.538828125, "right_height": 32.96, "left_height": 1.64}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 25.747578125, "right_height": 26.64, "left_height": 2.8}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 243.06484375, "right_height": 487.68, "left_height": 1.0}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 144.5359375, "right_height": 0.08, "left_height": 17.56}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 65.835234375, "right_height": 120.96, "left_height": 116.92}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 67.377421875, "right_height": 110.56, "left_height": 118.4}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 32.3565625, "right_height": 25.52, "left_height": 0.84}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 125.060625, "right_height": 1.44, "left_height": 249.76}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 174.58265625, "right_height": 1.44, "left_height": 332.6}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 39.86546875, "right_height": 1.52, "left_height": 43.04}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 84.12875, "right_height": 2.88, "left_height": 155.24}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 122.9075, "right_height": 1.2, "left_height": 244.32}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 40.646015625, "right_height": 1.4, "left_height": 31.44}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 34.40625, "right_height": 3.36, "left_height": 29.8}, {"n": 512, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 217.9959375, "right_height": 1.6, "left_height": 437.96}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 94.416875, "right_height": 51.28, "left_height": 29.8}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 32.850859375, "right_height": 30.96, "left_height": 25.08}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 57.93515625, "right_height": 22.04, "left_height": 16.56}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 18.908828125, "right_height": 2.48, "left_height": 17.56}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 18.655234375, "right_height": 3.36, "left_height": 18.24}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 230.20671875, "right_height": 1.0, "left_height": 461.44}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 19.039765625, "right_height": 21.08, "left_height": 2.2}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 18.15140625, "right_height": 20.04, "left_height": 3.4}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 231.399375, "right_height": 462.48, "left_height": 1.08}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 147.51296875, "right_height": 0.44, "left_height": 9.08}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 41.519140625, "right_height": 76.96, "left_height": 55.28}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 57.00078125, "right_height": 82.24, "left_height": 114.08}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 31.156015625, "right_height": 38.08, "left_height": 0.8}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 123.5534375, "right_height": 1.72, "left_height": 246.96}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 171.45796875, "right_height": 1.32, "left_height": 339.68}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 26.506796875, "right_height": 2.24, "left_height": 22.16}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 51.96671875, "right_height": 3.44, "left_height": 96.16}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 115.06375, "right_height": 1.8, "left_height": 228.08}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 24.03390625, "right_height": 2.68, "left_height": 27.44}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 23.68484375, "right_height": 3.32, "left_height": 32.08}, {"n": 512, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 197.9471875, "right_height": 1.52, "left_height": 392.36}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 65.577734375, "right_height": 14.0, "left_height": 29.08}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 30.804375, "right_height": 20.8, "left_height": 27.2}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 49.677109375, "right_height": 21.48, "left_height": 19.92}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 15.28875, "right_height": 2.88, "left_height": 17.68}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 15.25390625, "right_height": 3.72, "left_height": 14.24}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 221.70234375, "right_height": 1.0, "left_height": 445.68}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 15.0371875, "right_height": 13.6, "left_height": 3.0}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 15.683359375, "right_height": 15.28, "left_height": 3.92}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 221.96234375, "right_height": 443.68, "left_height": 1.08}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 151.78171875, "right_height": 0.76, "left_height": 4.44}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 35.73890625, "right_height": 64.64, "left_height": 58.24}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 46.3353125, "right_height": 81.16, "left_height": 79.24}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 32.32453125, "right_height": 50.24, "left_height": 4.0}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 110.672109375, "right_height": 1.36, "left_height": 216.52}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 164.52328125, "right_height": 1.2, "left_height": 323.2}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 18.97453125, "right_height": 2.56, "left_height": 18.24}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 33.325390625, "right_height": 4.36, "left_height": 39.64}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 106.146953125, "right_height": 1.76, "left_height": 209.12}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 18.582890625, "right_height": 2.68, "left_height": 17.24}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 19.524453125, "right_height": 4.04, "left_height": 22.4}, {"n": 512, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 167.9096875, "right_height": 1.76, "left_height": 331.36}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 38.695859375, "right_height": 15.2, "left_height": 12.48}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 27.647734375, "right_height": 25.24, "left_height": 23.8}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 42.4171875, "right_height": 15.8, "left_height": 16.56}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 14.030546875, "right_height": 3.36, "left_height": 14.6}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 13.350234375, "right_height": 4.32, "left_height": 10.64}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 212.58375, "right_height": 1.08, "left_height": 423.84}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 14.012421875, "right_height": 12.36, "left_height": 3.52}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 13.883515625, "right_height": 13.2, "left_height": 4.36}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 210.9265625, "right_height": 422.16, "left_height": 1.0}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 157.063046875, "right_height": 1.6, "left_height": 1.84}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 27.0759375, "right_height": 39.32, "left_height": 43.68}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 45.824609375, "right_height": 85.84, "left_height": 78.64}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 35.56484375, "right_height": 58.24, "left_height": 5.12}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 110.36171875, "right_height": 1.48, "left_height": 214.96}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 154.523046875, "right_height": 1.28, "left_height": 308.28}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 15.716640625, "right_height": 3.4, "left_height": 14.24}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 21.9175, "right_height": 5.2, "left_height": 25.64}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 95.643515625, "right_height": 2.68, "left_height": 186.84}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 15.59734375, "right_height": 3.6, "left_height": 19.8}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 15.4884375, "right_height": 5.08, "left_height": 16.4}, {"n": 512, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 150.760390625, "right_height": 1.68, "left_height": 301.52}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 31.86953125, "right_height": 9.0, "left_height": 7.68}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 28.035625, "right_height": 20.64, "left_height": 33.68}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 38.005859375, "right_height": 10.4, "left_height": 16.08}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 12.65171875, "right_height": 4.04, "left_height": 12.48}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 12.28921875, "right_height": 5.0, "left_height": 11.08}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 200.31703125, "right_height": 1.08, "left_height": 399.6}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 12.597265625, "right_height": 13.12, "left_height": 3.96}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 12.500078125, "right_height": 13.8, "left_height": 5.04}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 201.33328125, "right_height": 401.52, "left_height": 1.0}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 159.472109375, "right_height": 1.8, "left_height": 1.8}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 21.475625, "right_height": 31.28, "left_height": 30.4}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 40.78875, "right_height": 69.28, "left_height": 75.88}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 35.3740625, "right_height": 58.64, "left_height": 2.64}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 101.8721875, "right_height": 1.76, "left_height": 196.08}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 149.951171875, "right_height": 1.2, "left_height": 297.36}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 14.21890625, "right_height": 3.8, "left_height": 11.16}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 18.086328125, "right_height": 5.84, "left_height": 21.12}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 83.099609375, "right_height": 2.44, "left_height": 161.96}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 14.7753125, "right_height": 4.16, "left_height": 12.92}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 15.258359375, "right_height": 5.44, "left_height": 15.08}, {"n": 512, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 136.30859375, "right_height": 1.52, "left_height": 269.4}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 24.50609375, "right_height": 6.68, "left_height": 8.0}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 23.30359375, "right_height": 26.52, "left_height": 21.12}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 35.734453125, "right_height": 9.16, "left_height": 10.88}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 11.2746875, "right_height": 4.84, "left_height": 8.48}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 11.46234375, "right_height": 5.64, "left_height": 11.76}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 190.45609375, "right_height": 1.08, "left_height": 380.48}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 11.7946875, "right_height": 10.64, "left_height": 4.28}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 11.529140625, "right_height": 10.28, "left_height": 5.8}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 188.94359375, "right_height": 378.4, "left_height": 1.0}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 163.71890625, "right_height": 1.16, "left_height": 1.76}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 17.748203125, "right_height": 24.24, "left_height": 24.2}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 36.757109375, "right_height": 64.64, "left_height": 65.04}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 33.219609375, "right_height": 55.4, "left_height": 3.0}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 91.58515625, "right_height": 1.56, "left_height": 180.44}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 149.901015625, "right_height": 1.08, "left_height": 294.84}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 13.477890625, "right_height": 4.92, "left_height": 11.56}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 15.974140625, "right_height": 6.76, "left_height": 13.72}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 73.81390625, "right_height": 3.12, "left_height": 142.72}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 12.998125, "right_height": 4.84, "left_height": 10.28}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 14.15375, "right_height": 5.92, "left_height": 11.92}, {"n": 512, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 123.348125, "right_height": 1.92, "left_height": 242.28}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 21.982734375, "right_height": 6.8, "left_height": 7.68}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 23.739765625, "right_height": 21.56, "left_height": 19.68}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 33.983125, "right_height": 7.52, "left_height": 13.84}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 11.07265625, "right_height": 5.36, "left_height": 10.48}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 10.7175, "right_height": 6.2, "left_height": 11.48}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 181.21, "right_height": 1.0, "left_height": 360.72}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 11.222890625, "right_height": 9.88, "left_height": 5.2}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 11.31359375, "right_height": 8.88, "left_height": 6.28}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 180.59046875, "right_height": 362.24, "left_height": 1.0}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 167.01390625, "right_height": 2.16, "left_height": 1.24}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 16.161640625, "right_height": 23.04, "left_height": 19.64}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 36.17609375, "right_height": 66.96, "left_height": 66.24}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 28.94125, "right_height": 46.28, "left_height": 3.2}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 83.806796875, "right_height": 1.76, "left_height": 166.56}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 140.30140625, "right_height": 1.32, "left_height": 281.48}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 12.32625, "right_height": 5.12, "left_height": 9.16}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 14.502734375, "right_height": 7.76, "left_height": 14.68}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 63.0640625, "right_height": 3.52, "left_height": 117.36}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 12.83015625, "right_height": 4.6, "left_height": 9.08}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 13.308515625, "right_height": 7.48, "left_height": 11.72}, {"n": 512, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 107.537578125, "right_height": 1.48, "left_height": 213.04}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 18.4740625, "right_height": 4.56, "left_height": 6.64}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 21.6621875, "right_height": 20.6, "left_height": 16.28}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 29.8665625, "right_height": 13.08, "left_height": 11.76}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 10.4446875, "right_height": 6.12, "left_height": 8.72}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 10.569296875, "right_height": 7.24, "left_height": 8.08}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 170.2746875, "right_height": 1.24, "left_height": 336.56}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 10.744921875, "right_height": 9.24, "left_height": 5.64}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 10.87296875, "right_height": 9.6, "left_height": 7.0}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 176.67859375, "right_height": 349.52, "left_height": 1.24}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 170.224609375, "right_height": 1.08, "left_height": 1.72}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 14.109765625, "right_height": 18.04, "left_height": 14.76}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 31.90734375, "right_height": 60.44, "left_height": 55.84}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 25.079140625, "right_height": 37.96, "left_height": 3.56}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 76.349453125, "right_height": 2.08, "left_height": 148.92}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 137.18234375, "right_height": 1.36, "left_height": 273.92}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 12.4778125, "right_height": 6.96, "left_height": 11.08}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 13.226015625, "right_height": 7.64, "left_height": 12.32}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 54.66546875, "right_height": 3.4, "left_height": 99.32}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 12.0125, "right_height": 6.24, "left_height": 11.56}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 13.10109375, "right_height": 8.24, "left_height": 8.92}, {"n": 512, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 97.117109375, "right_height": 1.56, "left_height": 187.28}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 18.456015625, "right_height": 6.16, "left_height": 5.28}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 20.020234375, "right_height": 19.92, "left_height": 17.28}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 28.234140625, "right_height": 9.08, "left_height": 9.56}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 10.2125, "right_height": 6.88, "left_height": 9.12}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 10.503828125, "right_height": 7.8, "left_height": 7.8}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 162.4228125, "right_height": 1.16, "left_height": 320.48}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 10.56734375, "right_height": 9.64, "left_height": 6.56}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 10.084296875, "right_height": 7.32, "left_height": 7.96}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 162.6621875, "right_height": 323.84, "left_height": 1.08}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 173.61171875, "right_height": 1.0, "left_height": 1.32}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 12.459765625, "right_height": 13.08, "left_height": 12.96}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 32.105546875, "right_height": 55.64, "left_height": 56.04}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 19.050859375, "right_height": 25.8, "left_height": 6.96}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 72.45421875, "right_height": 2.0, "left_height": 145.0}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 128.990703125, "right_height": 1.16, "left_height": 256.96}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 11.8759375, "right_height": 6.44, "left_height": 7.56}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 12.478828125, "right_height": 9.04, "left_height": 10.6}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 42.799921875, "right_height": 4.96, "left_height": 74.92}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 11.912578125, "right_height": 6.4, "left_height": 7.32}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 12.292265625, "right_height": 9.52, "left_height": 8.56}, {"n": 512, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 81.319140625, "right_height": 1.44, "left_height": 158.68}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 16.955859375, "right_height": 6.16, "left_height": 6.04}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 15.9278125, "right_height": 13.96, "left_height": 13.12}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 23.47734375, "right_height": 7.52, "left_height": 7.44}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 10.2084375, "right_height": 7.8, "left_height": 7.16}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 9.926484375, "right_height": 8.8, "left_height": 7.44}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 150.50828125, "right_height": 1.32, "left_height": 298.48}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 10.119375, "right_height": 7.56, "left_height": 7.76}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 9.783125, "right_height": 8.0, "left_height": 9.08}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 147.5553125, "right_height": 293.52, "left_height": 1.48}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 175.399921875, "right_height": 1.32, "left_height": 1.08}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 11.10125, "right_height": 12.92, "left_height": 10.08}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 25.466875, "right_height": 39.08, "left_height": 48.28}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 16.123515625, "right_height": 13.12, "left_height": 14.6}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 65.801875, "right_height": 2.16, "left_height": 130.76}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 117.509453125, "right_height": 1.4, "left_height": 235.92}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 11.550078125, "right_height": 7.88, "left_height": 8.32}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 12.303515625, "right_height": 9.76, "left_height": 11.08}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 31.1803125, "right_height": 5.48, "left_height": 51.52}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 11.459609375, "right_height": 7.84, "left_height": 6.8}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 12.02046875, "right_height": 9.68, "left_height": 10.2}, {"n": 512, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 78.336953125, "right_height": 1.32, "left_height": 148.2}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 15.196796875, "right_height": 4.24, "left_height": 6.16}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 14.808515625, "right_height": 15.4, "left_height": 13.8}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 24.506484375, "right_height": 9.48, "left_height": 9.88}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 9.7953125, "right_height": 8.8, "left_height": 7.84}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 10.14515625, "right_height": 9.96, "left_height": 5.6}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 137.38890625, "right_height": 1.4, "left_height": 273.84}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 9.81328125, "right_height": 6.6, "left_height": 9.12}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 10.030703125, "right_height": 7.8, "left_height": 9.4}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 132.9928125, "right_height": 262.64, "left_height": 1.48}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 178.86125, "right_height": 1.28, "left_height": 0.8}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 10.188515625, "right_height": 9.44, "left_height": 8.84}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 19.88609375, "right_height": 30.52, "left_height": 30.72}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 17.671015625, "right_height": 8.56, "left_height": 20.16}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 56.39171875, "right_height": 2.4, "left_height": 112.36}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 115.090546875, "right_height": 1.04, "left_height": 226.36}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 11.109609375, "right_height": 8.16, "left_height": 6.6}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 11.830078125, "right_height": 12.12, "left_height": 11.44}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 22.936015625, "right_height": 8.6, "left_height": 26.12}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 11.665390625, "right_height": 9.12, "left_height": 6.56}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 11.81734375, "right_height": 12.2, "left_height": 7.8}, {"n": 512, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 64.20109375, "right_height": 2.12, "left_height": 122.4}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 14.956953125, "right_height": 4.72, "left_height": 5.48}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 13.815078125, "right_height": 12.64, "left_height": 14.4}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 18.34953125, "right_height": 6.84, "left_height": 7.32}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 9.68140625, "right_height": 9.96, "left_height": 6.48}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 9.831953125, "right_height": 11.08, "left_height": 6.6}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 121.47921875, "right_height": 1.56, "left_height": 245.68}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 9.904609375, "right_height": 6.68, "left_height": 10.32}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 9.828125, "right_height": 8.52, "left_height": 11.16}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 124.59671875, "right_height": 247.68, "left_height": 1.56}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 180.084765625, "right_height": 1.36, "left_height": 0.72}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 9.87953125, "right_height": 9.12, "left_height": 7.44}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 17.653671875, "right_height": 29.44, "left_height": 28.28}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 19.379375, "right_height": 5.76, "left_height": 29.96}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 55.748828125, "right_height": 2.08, "left_height": 108.84}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 108.269140625, "right_height": 1.04, "left_height": 216.8}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 11.339609375, "right_height": 9.52, "left_height": 5.04}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 11.391953125, "right_height": 12.0, "left_height": 8.36}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 18.258984375, "right_height": 15.84, "left_height": 10.64}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 11.088671875, "right_height": 7.68, "left_height": 7.76}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 11.579140625, "right_height": 10.4, "left_height": 9.44}, {"n": 512, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 54.566796875, "right_height": 2.16, "left_height": 102.08}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 13.44125, "right_height": 5.4, "left_height": 4.72}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 12.000234375, "right_height": 12.84, "left_height": 13.12}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 15.9490625, "right_height": 7.92, "left_height": 6.84}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 9.7703125, "right_height": 11.92, "left_height": 6.8}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 9.738828125, "right_height": 12.88, "left_height": 7.2}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 109.11140625, "right_height": 1.8, "left_height": 215.04}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 10.046171875, "right_height": 6.44, "left_height": 12.28}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 9.795390625, "right_height": 6.48, "left_height": 12.56}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 110.98859375, "right_height": 218.48, "left_height": 2.2}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 179.742265625, "right_height": 1.2, "left_height": 1.2}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 9.714609375, "right_height": 9.04, "left_height": 7.08}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 14.923671875, "right_height": 24.28, "left_height": 23.52}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 22.881171875, "right_height": 4.44, "left_height": 38.6}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 47.967265625, "right_height": 2.88, "left_height": 91.44}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 97.64, "right_height": 1.52, "left_height": 193.96}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 11.614453125, "right_height": 10.36, "left_height": 5.44}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 11.080234375, "right_height": 15.64, "left_height": 8.56}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 19.272734375, "right_height": 25.56, "left_height": 5.76}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 11.042578125, "right_height": 8.36, "left_height": 7.68}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 10.720703125, "right_height": 10.08, "left_height": 10.6}, {"n": 512, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 42.696015625, "right_height": 1.8, "left_height": 79.56}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 12.16234375, "right_height": 6.08, "left_height": 5.4}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 10.4959375, "right_height": 11.4, "left_height": 12.24}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 14.28828125, "right_height": 6.2, "left_height": 8.36}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 9.762265625, "right_height": 14.08, "left_height": 7.2}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 9.8328125, "right_height": 14.4, "left_height": 6.16}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 94.53890625, "right_height": 2.28, "left_height": 185.52}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 9.867734375, "right_height": 6.0, "left_height": 13.72}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 10.086640625, "right_height": 4.68, "left_height": 15.08}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 97.82578125, "right_height": 191.36, "left_height": 2.04}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 182.31125, "right_height": 1.12, "left_height": 0.84}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 9.546796875, "right_height": 7.36, "left_height": 6.88}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 13.7425, "right_height": 22.32, "left_height": 19.24}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 22.803125, "right_height": 3.88, "left_height": 39.92}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 41.21484375, "right_height": 3.16, "left_height": 78.0}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 88.878515625, "right_height": 1.92, "left_height": 174.4}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 11.305546875, "right_height": 10.92, "left_height": 4.96}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 11.2896875, "right_height": 19.2, "left_height": 6.52}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 20.9290625, "right_height": 31.28, "left_height": 3.92}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 10.946015625, "right_height": 7.28, "left_height": 8.0}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 10.2575, "right_height": 7.96, "left_height": 10.56}, {"n": 512, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 33.208359375, "right_height": 1.64, "left_height": 59.76}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 11.648046875, "right_height": 5.12, "left_height": 4.4}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 10.149375, "right_height": 10.08, "left_height": 10.92}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 12.681015625, "right_height": 7.04, "left_height": 7.68}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 10.086875, "right_height": 17.08, "left_height": 5.04}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 9.98203125, "right_height": 17.48, "left_height": 5.8}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 79.0759375, "right_height": 2.6, "left_height": 152.72}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 10.27296875, "right_height": 5.48, "left_height": 16.92}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 10.144375, "right_height": 5.68, "left_height": 17.96}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 82.4959375, "right_height": 161.52, "left_height": 2.36}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 184.40921875, "right_height": 1.36, "left_height": 0.76}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 9.7971875, "right_height": 8.12, "left_height": 5.8}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 12.168671875, "right_height": 16.04, "left_height": 15.16}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 23.98859375, "right_height": 4.32, "left_height": 42.12}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 35.085859375, "right_height": 3.52, "left_height": 68.04}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 77.966484375, "right_height": 1.72, "left_height": 154.36}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 11.778515625, "right_height": 12.8, "left_height": 4.08}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 11.966796875, "right_height": 21.0, "left_height": 5.32}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 23.374609375, "right_height": 36.52, "left_height": 3.68}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 11.021875, "right_height": 7.4, "left_height": 10.8}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 11.048984375, "right_height": 7.16, "left_height": 14.28}, {"n": 512, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 23.1040625, "right_height": 3.08, "left_height": 40.92}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 10.6803125, "right_height": 5.8, "left_height": 4.56}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 9.72359375, "right_height": 10.28, "left_height": 9.48}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 11.257734375, "right_height": 6.96, "left_height": 6.76}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 10.6625, "right_height": 20.56, "left_height": 5.12}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 10.545625, "right_height": 21.28, "left_height": 5.12}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 62.63109375, "right_height": 3.24, "left_height": 118.56}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 10.655, "right_height": 3.8, "left_height": 20.52}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 10.8703125, "right_height": 4.84, "left_height": 21.8}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 64.9778125, "right_height": 125.2, "left_height": 3.48}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 183.5896875, "right_height": 1.08, "left_height": 1.0}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 10.23515625, "right_height": 5.96, "left_height": 5.56}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 10.995625, "right_height": 12.44, "left_height": 13.08}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 22.83796875, "right_height": 4.48, "left_height": 40.76}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 28.1140625, "right_height": 4.0, "left_height": 51.32}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 69.4578125, "right_height": 1.76, "left_height": 137.24}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 11.59328125, "right_height": 14.56, "left_height": 4.12}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 12.499140625, "right_height": 24.36, "left_height": 5.28}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 21.58, "right_height": 36.36, "left_height": 3.64}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 11.63203125, "right_height": 6.08, "left_height": 12.32}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 11.892578125, "right_height": 7.12, "left_height": 17.28}, {"n": 512, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 18.230234375, "right_height": 3.92, "left_height": 27.88}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 10.68578125, "right_height": 5.12, "left_height": 5.16}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 9.32609375, "right_height": 10.88, "left_height": 11.48}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 10.536640625, "right_height": 7.64, "left_height": 7.88}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 11.545703125, "right_height": 25.96, "left_height": 4.68}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 11.09, "right_height": 26.8, "left_height": 4.92}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 45.01328125, "right_height": 4.36, "left_height": 84.72}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 11.59875, "right_height": 4.88, "left_height": 26.04}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 11.572890625, "right_height": 4.16, "left_height": 27.4}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 48.8865625, "right_height": 88.24, "left_height": 4.12}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 182.898984375, "right_height": 1.12, "left_height": 0.92}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 11.268828125, "right_height": 4.84, "left_height": 5.48}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 10.02796875, "right_height": 9.84, "left_height": 9.0}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 18.2028125, "right_height": 5.92, "left_height": 32.44}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 21.914765625, "right_height": 5.2, "left_height": 39.32}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 55.606953125, "right_height": 2.2, "left_height": 110.2}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 11.91109375, "right_height": 16.52, "left_height": 4.2}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 12.835859375, "right_height": 24.96, "left_height": 4.92}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 19.921171875, "right_height": 32.44, "left_height": 3.24}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 11.877578125, "right_height": 7.56, "left_height": 14.08}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 12.800234375, "right_height": 8.0, "left_height": 19.08}, {"n": 512, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 17.765390625, "right_height": 3.56, "left_height": 26.2}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 10.1759375, "right_height": 4.64, "left_height": 4.96}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 9.126171875, "right_height": 10.36, "left_height": 9.56}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 10.28703125, "right_height": 7.44, "left_height": 6.08}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 13.4240625, "right_height": 36.68, "left_height": 4.2}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 13.40921875, "right_height": 37.36, "left_height": 4.12}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 31.37734375, "right_height": 6.04, "left_height": 52.96}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 13.380390625, "right_height": 4.36, "left_height": 36.48}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 13.685703125, "right_height": 4.2, "left_height": 37.92}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 33.06984375, "right_height": 60.32, "left_height": 6.84}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 184.090234375, "right_height": 1.0, "left_height": 1.2}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 13.605546875, "right_height": 5.64, "left_height": 4.52}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 10.68046875, "right_height": 6.72, "left_height": 6.84}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 14.58015625, "right_height": 7.36, "left_height": 22.52}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 16.206015625, "right_height": 7.72, "left_height": 26.88}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 40.60515625, "right_height": 2.88, "left_height": 76.24}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 10.919375, "right_height": 17.84, "left_height": 3.92}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 12.540625, "right_height": 26.88, "left_height": 4.76}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 18.171796875, "right_height": 30.12, "left_height": 3.96}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 12.035, "right_height": 9.08, "left_height": 15.08}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 11.3984375, "right_height": 9.12, "left_height": 15.16}, {"n": 512, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 16.638671875, "right_height": 4.8, "left_height": 24.92}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 9.98890625, "right_height": 5.48, "left_height": 5.52}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 9.037578125, "right_height": 9.4, "left_height": 9.24}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 9.9465625, "right_height": 6.04, "left_height": 8.76}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 21.191875, "right_height": 64.12, "left_height": 3.88}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 21.102421875, "right_height": 64.72, "left_height": 4.16}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 18.56796875, "right_height": 13.72, "left_height": 26.16}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 20.59921875, "right_height": 3.88, "left_height": 62.56}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 20.81625, "right_height": 3.8, "left_height": 64.08}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 19.09859375, "right_height": 28.56, "left_height": 13.8}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 187.086484375, "right_height": 1.2, "left_height": 0.56}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 20.8303125, "right_height": 4.08, "left_height": 3.4}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 15.623828125, "right_height": 5.16, "left_height": 5.08}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 10.80203125, "right_height": 14.6, "left_height": 13.64}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 10.834140625, "right_height": 14.16, "left_height": 13.88}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 23.698671875, "right_height": 6.28, "left_height": 40.52}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 10.694375, "right_height": 21.04, "left_height": 4.4}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 11.93109375, "right_height": 28.28, "left_height": 5.8}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 14.69, "right_height": 22.48, "left_height": 3.72}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 10.07984375, "right_height": 15.68, "left_height": 11.24}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 9.876484375, "right_height": 17.2, "left_height": 12.08}, {"n": 512, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 14.057734375, "right_height": 6.8, "left_height": 17.64}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 9.59625, "right_height": 6.4, "left_height": 5.2}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 9.54484375, "right_height": 6.32, "left_height": 6.2}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 9.4134375, "right_height": 5.68, "left_height": 6.56}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 255.5, "right_height": 511.0, "left_height": 0.0}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 255.5, "right_height": 511.0, "left_height": 0.0}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 255.5, "right_height": 511.0, "left_height": 0.0}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 255.5, "right_height": 0.0, "left_height": 511.0}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 255.5, "right_height": 0.0, "left_height": 511.0}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 255.5, "right_height": 0.0, "left_height": 511.0}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 255.5, "right_height": 1.0, "left_height": 0.0}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 255.5, "right_height": 1.0, "left_height": 0.0}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 255.5, "right_height": 1.0, "left_height": 0.0}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 128.0, "right_height": 255.0, "left_height": 1.0}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 128.0, "right_height": 255.0, "left_height": 1.0}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 128.0, "right_height": 255.0, "left_height": 1.0}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 128.0, "right_height": 255.0, "left_height": 1.0}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 128.0, "right_height": 255.0, "left_height": 1.0}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 128.0, "right_height": 255.0, "left_height": 1.0}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 128.0, "right_height": 255.0, "left_height": 1.0}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 128.0, "right_height": 255.0, "left_height": 1.0}, {"n": 512, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 128.0, "right_height": 255.0, "left_height": 1.0}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 511.5, "right_height": 349.56, "left_height": 177.16}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 50.05515625, "right_height": 38.04, "left_height": 44.32}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 105.0378515625, "right_height": 49.28, "left_height": 43.24}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 511.5, "right_height": 0.0, "left_height": 1023.0}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 510.501953125, "right_height": 1.0, "left_height": 1022.0}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 510.501953125, "right_height": 1.0, "left_height": 1022.0}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 511.5, "right_height": 1023.0, "left_height": 0.0}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 510.501953125, "right_height": 1022.0, "left_height": 1.0}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 510.501953125, "right_height": 1022.0, "left_height": 1.0}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 511.5, "right_height": 0.0, "left_height": 1023.0}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 256.0, "right_height": 511.0, "left_height": 512.0}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 256.0, "right_height": 511.0, "left_height": 512.0}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 511.5, "right_height": 1.0, "left_height": 0.0}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 510.501953125, "right_height": 1.0, "left_height": 1022.0}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 510.501953125, "right_height": 1.0, "left_height": 1022.0}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 511.5, "right_height": 0.0, "left_height": 1022.0}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 256.0, "right_height": 1.0, "left_height": 511.0}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 256.001953125, "right_height": 1.0, "left_height": 510.0}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 511.5, "right_height": 0.0, "left_height": 1021.0}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 383.2509765625, "right_height": 1.0, "left_height": 767.0}, {"n": 1024, "probability": 0.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 510.501953125, "right_height": 1.0, "left_height": 1018.0}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 283.353828125, "right_height": 70.96, "left_height": 203.16}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 46.372109375, "right_height": 33.4, "left_height": 36.24}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 93.88578125, "right_height": 26.64, "left_height": 36.36}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 34.162265625, "right_height": 1.96, "left_height": 40.68}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 31.1184375, "right_height": 3.08, "left_height": 42.44}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 485.33265625, "right_height": 1.0, "left_height": 971.28}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 32.3314453125, "right_height": 44.0, "left_height": 2.08}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 32.5572265625, "right_height": 42.56, "left_height": 3.08}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 485.09265625, "right_height": 972.64, "left_height": 1.0}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 282.1153515625, "right_height": 4.6, "left_height": 24.04}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 96.717578125, "right_height": 230.04, "left_height": 126.0}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 111.0446875, "right_height": 202.48, "left_height": 178.64}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 42.9240625, "right_height": 44.8, "left_height": 4.16}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 277.1133203125, "right_height": 1.48, "left_height": 530.36}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 346.1790234375, "right_height": 1.2, "left_height": 674.72}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 49.4855078125, "right_height": 1.8, "left_height": 58.04}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 176.3747265625, "right_height": 2.68, "left_height": 326.6}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 241.248515625, "right_height": 1.08, "left_height": 480.68}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 43.08140625, "right_height": 2.0, "left_height": 50.16}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 40.7722265625, "right_height": 3.4, "left_height": 51.44}, {"n": 1024, "probability": 0.05, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 441.038203125, "right_height": 1.76, "left_height": 882.48}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 151.1353125, "right_height": 49.76, "left_height": 72.52}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 46.9437109375, "right_height": 41.4, "left_height": 29.64}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 75.1720703125, "right_height": 20.72, "left_height": 27.08}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 22.3959765625, "right_height": 2.56, "left_height": 25.56}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 20.66328125, "right_height": 3.6, "left_height": 22.04}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 465.0115625, "right_height": 1.0, "left_height": 930.4}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 22.3428515625, "right_height": 21.44, "left_height": 2.64}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 21.4605859375, "right_height": 23.24, "left_height": 3.84}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 462.729453125, "right_height": 928.4, "left_height": 1.0}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 290.303984375, "right_height": 0.12, "left_height": 9.76}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 66.4050390625, "right_height": 100.28, "left_height": 95.24}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 91.8019921875, "right_height": 155.64, "left_height": 165.76}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 51.2377734375, "right_height": 81.12, "left_height": 1.16}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 248.4417578125, "right_height": 1.64, "left_height": 490.56}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 329.0281640625, "right_height": 1.28, "left_height": 655.36}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 27.739453125, "right_height": 2.68, "left_height": 32.6}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 67.3819921875, "right_height": 3.88, "left_height": 85.16}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 227.38359375, "right_height": 1.36, "left_height": 450.2}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 28.9067578125, "right_height": 2.56, "left_height": 23.44}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 28.66640625, "right_height": 4.04, "left_height": 32.56}, {"n": 1024, "probability": 0.1, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 393.4017578125, "right_height": 1.48, "left_height": 785.52}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 96.55234375, "right_height": 35.48, "left_height": 40.64}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 39.3853125, "right_height": 30.88, "left_height": 35.92}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 66.9458984375, "right_height": 20.56, "left_height": 34.28}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 17.678125, "right_height": 3.32, "left_height": 16.92}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 18.0887890625, "right_height": 4.16, "left_height": 18.6}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 444.8340625, "right_height": 1.0, "left_height": 889.44}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 17.65328125, "right_height": 18.48, "left_height": 3.24}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 18.085546875, "right_height": 16.04, "left_height": 4.32}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 439.001484375, "right_height": 880.64, "left_height": 1.0}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 301.1543359375, "right_height": 0.68, "left_height": 4.64}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 50.328984375, "right_height": 106.36, "left_height": 62.92}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 87.6920703125, "right_height": 173.96, "left_height": 162.96}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 59.0105078125, "right_height": 100.72, "left_height": 3.0}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 211.8909375, "right_height": 1.36, "left_height": 427.68}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 331.2948828125, "right_height": 1.16, "left_height": 663.16}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 20.8319140625, "right_height": 3.12, "left_height": 20.16}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 36.6814453125, "right_height": 4.68, "left_height": 40.6}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 208.2482421875, "right_height": 1.68, "left_height": 413.72}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 20.5932421875, "right_height": 3.24, "left_height": 18.24}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 21.1239453125, "right_height": 4.48, "left_height": 20.56}, {"n": 1024, "probability": 0.15, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 344.3112109375, "right_height": 1.44, "left_height": 682.8}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 56.096328125, "right_height": 16.72, "left_height": 18.68}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 41.3913671875, "right_height": 37.52, "left_height": 32.84}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 60.6048046875, "right_height": 23.0, "left_height": 17.76}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 15.2528125, "right_height": 4.0, "left_height": 16.24}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 15.7141015625, "right_height": 5.0, "left_height": 14.04}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 421.3475, "right_height": 1.0, "left_height": 842.56}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 15.6355859375, "right_height": 14.84, "left_height": 3.88}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 15.80015625, "right_height": 14.6, "left_height": 4.84}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 427.545546875, "right_height": 853.2, "left_height": 1.0}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 310.6771484375, "right_height": 1.64, "left_height": 3.28}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 42.750078125, "right_height": 59.28, "left_height": 70.88}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 72.7899609375, "right_height": 132.52, "left_height": 154.0}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 59.631015625, "right_height": 110.68, "left_height": 3.76}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 207.6499609375, "right_height": 1.72, "left_height": 415.0}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 311.608046875, "right_height": 1.36, "left_height": 622.68}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 17.8181640625, "right_height": 4.12, "left_height": 19.04}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 29.1311328125, "right_height": 5.16, "left_height": 25.84}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 194.128515625, "right_height": 2.8, "left_height": 386.64}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 17.6735546875, "right_height": 3.52, "left_height": 17.72}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 18.9234765625, "right_height": 5.28, "left_height": 17.92}, {"n": 1024, "probability": 0.2, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 310.727109375, "right_height": 1.56, "left_height": 617.92}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 36.138125, "right_height": 9.76, "left_height": 11.28}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 37.0530078125, "right_height": 39.84, "left_height": 21.52}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 53.9428515625, "right_height": 16.76, "left_height": 21.16}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 14.8776171875, "right_height": 4.48, "left_height": 13.08}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 14.2603125, "right_height": 5.68, "left_height": 13.88}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 402.731640625, "right_height": 1.0, "left_height": 805.68}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 14.196171875, "right_height": 14.32, "left_height": 4.48}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 14.4888671875, "right_height": 11.68, "left_height": 5.56}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 404.191171875, "right_height": 806.48, "left_height": 1.0}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 317.67359375, "right_height": 0.84, "left_height": 2.96}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 32.355625, "right_height": 50.08, "left_height": 48.56}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 74.99140625, "right_height": 135.6, "left_height": 134.48}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 60.7308984375, "right_height": 108.16, "left_height": 3.68}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 189.595078125, "right_height": 1.56, "left_height": 373.4}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 300.883828125, "right_height": 1.24, "left_height": 601.76}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 16.8519921875, "right_height": 4.6, "left_height": 13.92}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 20.3762109375, "right_height": 6.2, "left_height": 22.44}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 173.9640625, "right_height": 2.4, "left_height": 340.28}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 16.6448046875, "right_height": 4.56, "left_height": 15.88}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 17.6055078125, "right_height": 5.88, "left_height": 16.72}, {"n": 1024, "probability": 0.25, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 276.41625, "right_height": 1.24, "left_height": 546.16}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 31.25296875, "right_height": 8.08, "left_height": 15.92}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 32.955, "right_height": 26.96, "left_height": 23.0}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 52.9899609375, "right_height": 15.4, "left_height": 16.56}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 12.9539453125, "right_height": 5.28, "left_height": 12.08}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 13.233359375, "right_height": 6.16, "left_height": 12.32}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 386.309921875, "right_height": 1.0, "left_height": 771.04}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 13.5809375, "right_height": 9.72, "left_height": 5.12}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 13.13109375, "right_height": 12.16, "left_height": 6.4}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 384.313125, "right_height": 770.08, "left_height": 1.0}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 327.8774609375, "right_height": 1.32, "left_height": 2.2}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 24.7710546875, "right_height": 41.16, "left_height": 30.04}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 68.6744140625, "right_height": 139.6, "left_height": 120.08}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 60.212734375, "right_height": 108.8, "left_height": 2.52}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 177.6574609375, "right_height": 1.68, "left_height": 349.88}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 287.166328125, "right_height": 1.2, "left_height": 572.32}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 15.7631640625, "right_height": 6.08, "left_height": 13.84}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 19.14796875, "right_height": 7.12, "left_height": 17.52}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 149.5180859375, "right_height": 3.84, "left_height": 287.96}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 15.0238671875, "right_height": 5.12, "left_height": 11.84}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 16.2340625, "right_height": 6.68, "left_height": 14.68}, {"n": 1024, "probability": 0.3, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 246.06828125, "right_height": 1.64, "left_height": 484.76}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 28.183125, "right_height": 9.32, "left_height": 9.12}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 33.2962109375, "right_height": 29.08, "left_height": 23.24}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 53.300859375, "right_height": 16.44, "left_height": 13.92}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 12.3590625, "right_height": 5.96, "left_height": 10.08}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 12.57234375, "right_height": 6.8, "left_height": 10.04}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 362.420546875, "right_height": 1.08, "left_height": 725.68}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 13.1701171875, "right_height": 11.52, "left_height": 5.96}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 12.4835546875, "right_height": 9.68, "left_height": 6.76}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 363.0234375, "right_height": 726.8, "left_height": 1.16}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 333.6302734375, "right_height": 1.16, "left_height": 1.4}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 18.842890625, "right_height": 26.56, "left_height": 20.52}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 69.1162890625, "right_height": 125.8, "left_height": 125.92}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 48.7940625, "right_height": 88.52, "left_height": 7.28}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 174.0987890625, "right_height": 1.92, "left_height": 344.84}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 275.554921875, "right_height": 1.24, "left_height": 555.52}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 14.4380859375, "right_height": 5.64, "left_height": 12.64}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 17.0715234375, "right_height": 7.76, "left_height": 15.56}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 120.0428125, "right_height": 2.64, "left_height": 232.32}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 14.468671875, "right_height": 6.52, "left_height": 11.72}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 15.3491796875, "right_height": 8.0, "left_height": 13.4}, {"n": 1024, "probability": 0.35, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 220.397734375, "right_height": 1.56, "left_height": 435.12}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 24.919453125, "right_height": 8.28, "left_height": 9.08}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 29.4191015625, "right_height": 27.04, "left_height": 26.44}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 41.140703125, "right_height": 11.32, "left_height": 12.52}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 12.1955859375, "right_height": 6.76, "left_height": 9.32}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 12.2330859375, "right_height": 7.72, "left_height": 8.68}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 340.2771875, "right_height": 1.24, "left_height": 682.48}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 12.2051953125, "right_height": 9.56, "left_height": 6.68}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 11.9283203125, "right_height": 9.68, "left_height": 7.48}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 342.844609375, "right_height": 686.48, "left_height": 1.16}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 336.9625, "right_height": 0.92, "left_height": 1.84}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 16.91296875, "right_height": 19.6, "left_height": 18.64}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 54.6074609375, "right_height": 101.12, "left_height": 100.92}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 41.3248828125, "right_height": 71.48, "left_height": 4.64}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 153.19953125, "right_height": 1.8, "left_height": 301.96}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 263.26140625, "right_height": 1.44, "left_height": 527.4}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 13.4882421875, "right_height": 7.28, "left_height": 11.72}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 16.7802734375, "right_height": 9.0, "left_height": 16.0}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 102.07015625, "right_height": 3.48, "left_height": 198.36}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 13.928125, "right_height": 6.88, "left_height": 11.32}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 14.529140625, "right_height": 8.36, "left_height": 12.0}, {"n": 1024, "probability": 0.4, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 188.90640625, "right_height": 2.04, "left_height": 375.04}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 22.2748046875, "right_height": 5.36, "left_height": 8.08}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 25.1585546875, "right_height": 21.28, "left_height": 21.44}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 36.788046875, "right_height": 14.6, "left_height": 12.76}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 11.7890234375, "right_height": 7.56, "left_height": 10.52}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 11.956640625, "right_height": 8.76, "left_height": 7.84}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 317.781640625, "right_height": 1.16, "left_height": 637.6}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 12.0935546875, "right_height": 9.6, "left_height": 7.68}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 11.84, "right_height": 8.96, "left_height": 8.76}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 318.94671875, "right_height": 637.92, "left_height": 1.32}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 347.79640625, "right_height": 0.96, "left_height": 2.28}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 14.231015625, "right_height": 16.24, "left_height": 13.16}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 50.958203125, "right_height": 88.88, "left_height": 96.24}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 30.445625, "right_height": 49.6, "left_height": 6.28}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 142.3035546875, "right_height": 1.76, "left_height": 282.76}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 252.8294921875, "right_height": 1.52, "left_height": 507.68}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 13.044453125, "right_height": 6.8, "left_height": 10.16}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 15.4753125, "right_height": 10.72, "left_height": 13.16}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 81.8028125, "right_height": 3.4, "left_height": 158.24}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 13.1986328125, "right_height": 8.0, "left_height": 9.88}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 14.599296875, "right_height": 9.92, "left_height": 11.96}, {"n": 1024, "probability": 0.45, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 170.5590625, "right_height": 1.68, "left_height": 335.6}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 20.7553515625, "right_height": 7.92, "left_height": 4.64}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 21.8519140625, "right_height": 24.64, "left_height": 21.4}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 33.0233984375, "right_height": 8.68, "left_height": 13.56}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 11.4639453125, "right_height": 8.84, "left_height": 8.72}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 11.38234375, "right_height": 9.88, "left_height": 8.4}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 299.363125, "right_height": 1.16, "left_height": 593.6}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 11.621328125, "right_height": 8.32, "left_height": 8.44}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 11.5135546875, "right_height": 8.44, "left_height": 9.8}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 295.85671875, "right_height": 588.08, "left_height": 1.56}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 351.669765625, "right_height": 0.96, "left_height": 1.04}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 12.6203515625, "right_height": 14.04, "left_height": 9.44}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 43.0890234375, "right_height": 77.68, "left_height": 79.92}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 21.0771875, "right_height": 16.56, "left_height": 16.52}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 128.118671875, "right_height": 2.04, "left_height": 253.52}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 240.201796875, "right_height": 1.36, "left_height": 479.4}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 13.47609375, "right_height": 8.28, "left_height": 8.2}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 14.61890625, "right_height": 11.16, "left_height": 12.24}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 54.788671875, "right_height": 5.76, "left_height": 95.8}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 12.9272265625, "right_height": 8.44, "left_height": 8.52}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 14.29984375, "right_height": 11.96, "left_height": 9.56}, {"n": 1024, "probability": 0.5, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 148.32515625, "right_height": 1.88, "left_height": 292.08}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 19.768984375, "right_height": 5.0, "left_height": 6.28}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 19.41515625, "right_height": 17.88, "left_height": 19.84}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 29.753828125, "right_height": 7.76, "left_height": 7.84}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 11.2631640625, "right_height": 9.6, "left_height": 8.84}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 11.515390625, "right_height": 11.12, "left_height": 9.6}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 280.435234375, "right_height": 1.48, "left_height": 552.08}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 11.388828125, "right_height": 8.6, "left_height": 9.92}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 11.51015625, "right_height": 8.68, "left_height": 11.12}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 278.76109375, "right_height": 557.2, "left_height": 1.56}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 353.173203125, "right_height": 0.68, "left_height": 1.44}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 11.8290234375, "right_height": 13.4, "left_height": 9.68}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 37.6575390625, "right_height": 70.08, "left_height": 70.16}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 27.2849609375, "right_height": 6.24, "left_height": 39.32}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 119.3922265625, "right_height": 2.24, "left_height": 239.76}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 227.746328125, "right_height": 1.32, "left_height": 452.44}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 12.8651171875, "right_height": 9.12, "left_height": 7.76}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 14.1469921875, "right_height": 12.28, "left_height": 12.4}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 37.3055859375, "right_height": 7.72, "left_height": 50.68}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 12.6637109375, "right_height": 10.04, "left_height": 9.72}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 13.77375, "right_height": 11.64, "left_height": 9.76}, {"n": 1024, "probability": 0.55, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 123.7477734375, "right_height": 2.0, "left_height": 243.76}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 18.34375, "right_height": 6.28, "left_height": 4.68}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 15.9446875, "right_height": 16.84, "left_height": 14.72}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 25.5858984375, "right_height": 6.4, "left_height": 7.56}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 11.345859375, "right_height": 11.24, "left_height": 8.52}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 11.2551171875, "right_height": 12.56, "left_height": 7.88}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 246.609453125, "right_height": 1.72, "left_height": 492.32}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 11.256328125, "right_height": 7.8, "left_height": 11.84}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 11.3403515625, "right_height": 8.8, "left_height": 12.76}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 248.15125, "right_height": 495.36, "left_height": 1.72}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 359.1294921875, "right_height": 1.04, "left_height": 0.96}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 11.1612890625, "right_height": 11.92, "left_height": 8.04}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 30.72140625, "right_height": 51.92, "left_height": 52.16}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 35.378046875, "right_height": 5.76, "left_height": 62.44}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 106.589296875, "right_height": 2.28, "left_height": 206.4}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 209.916875, "right_height": 1.16, "left_height": 415.32}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 12.930390625, "right_height": 9.68, "left_height": 6.44}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 13.3427734375, "right_height": 14.8, "left_height": 10.08}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 24.7356640625, "right_height": 16.76, "left_height": 14.56}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 13.4698046875, "right_height": 9.28, "left_height": 7.04}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 13.3464453125, "right_height": 13.92, "left_height": 11.68}, {"n": 1024, "probability": 0.6, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 105.011953125, "right_height": 1.92, "left_height": 201.88}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 16.8855078125, "right_height": 4.76, "left_height": 5.4}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 13.933984375, "right_height": 13.52, "left_height": 15.12}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 19.2661328125, "right_height": 6.92, "left_height": 7.72}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 11.3853515625, "right_height": 13.36, "left_height": 6.2}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 11.1721484375, "right_height": 14.32, "left_height": 7.52}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 222.62375, "right_height": 2.12, "left_height": 440.88}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 11.254921875, "right_height": 5.96, "left_height": 13.2}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 11.227734375, "right_height": 7.12, "left_height": 14.12}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 220.89296875, "right_height": 440.56, "left_height": 1.96}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 364.224921875, "right_height": 1.16, "left_height": 0.8}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 11.2699609375, "right_height": 8.84, "left_height": 9.28}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 28.029609375, "right_height": 47.2, "left_height": 42.48}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 40.199765625, "right_height": 4.96, "left_height": 69.8}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 93.133359375, "right_height": 2.28, "left_height": 182.2}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 195.544453125, "right_height": 1.2, "left_height": 391.84}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 13.1208203125, "right_height": 11.6, "left_height": 6.16}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 12.726875, "right_height": 16.32, "left_height": 9.12}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 27.11078125, "right_height": 36.24, "left_height": 6.76}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 13.2620703125, "right_height": 8.16, "left_height": 9.0}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 12.6866015625, "right_height": 10.52, "left_height": 12.96}, {"n": 1024, "probability": 0.65, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 79.9465234375, "right_height": 2.44, "left_height": 149.92}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 14.2182421875, "right_height": 6.2, "left_height": 7.6}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 12.3790234375, "right_height": 13.56, "left_height": 13.24}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 16.75390625, "right_height": 8.04, "left_height": 7.52}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 11.3933984375, "right_height": 16.0, "left_height": 5.76}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 11.5721875, "right_height": 17.16, "left_height": 6.36}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 190.36640625, "right_height": 2.2, "left_height": 378.4}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 11.2767578125, "right_height": 6.96, "left_height": 15.72}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 11.3711328125, "right_height": 6.48, "left_height": 16.68}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 188.9003125, "right_height": 371.44, "left_height": 2.36}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 364.768671875, "right_height": 0.84, "left_height": 1.04}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 11.04421875, "right_height": 11.28, "left_height": 6.52}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 21.97453125, "right_height": 36.4, "left_height": 33.92}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 43.5303515625, "right_height": 3.88, "left_height": 77.84}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 82.15734375, "right_height": 2.56, "left_height": 158.52}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 179.17125, "right_height": 1.4, "left_height": 353.24}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 13.552734375, "right_height": 13.84, "left_height": 5.32}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 13.6690625, "right_height": 23.0, "left_height": 6.84}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 34.343046875, "right_height": 58.92, "left_height": 4.4}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 13.54390625, "right_height": 7.2, "left_height": 10.48}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 12.8177734375, "right_height": 9.28, "left_height": 14.24}, {"n": 1024, "probability": 0.7, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 58.675546875, "right_height": 2.44, "left_height": 109.72}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 13.8251171875, "right_height": 5.52, "left_height": 6.2}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 11.4839453125, "right_height": 12.8, "left_height": 13.04}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 14.795390625, "right_height": 8.44, "left_height": 9.04}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 11.8197265625, "right_height": 19.0, "left_height": 7.16}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 11.79109375, "right_height": 20.72, "left_height": 5.72}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 156.434375, "right_height": 2.76, "left_height": 310.4}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 11.57546875, "right_height": 6.08, "left_height": 19.08}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 11.4766796875, "right_height": 8.08, "left_height": 19.84}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 160.111171875, "right_height": 313.76, "left_height": 2.52}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 369.3846875, "right_height": 1.2, "left_height": 0.68}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 10.9926171875, "right_height": 8.68, "left_height": 7.24}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 18.1961328125, "right_height": 26.68, "left_height": 26.72}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 45.49546875, "right_height": 3.64, "left_height": 87.28}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 68.7125390625, "right_height": 3.32, "left_height": 135.16}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 154.845078125, "right_height": 1.48, "left_height": 311.64}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 13.9185546875, "right_height": 17.2, "left_height": 4.92}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 14.7999609375, "right_height": 27.4, "left_height": 6.32}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 38.3921484375, "right_height": 68.84, "left_height": 3.56}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 14.351796875, "right_height": 6.68, "left_height": 13.68}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 16.210390625, "right_height": 6.88, "left_height": 24.28}, {"n": 1024, "probability": 0.75, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 38.9768359375, "right_height": 3.24, "left_height": 72.0}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 13.4156640625, "right_height": 5.68, "left_height": 5.28}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 10.9076171875, "right_height": 12.64, "left_height": 10.68}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 13.1186328125, "right_height": 7.08, "left_height": 7.72}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 12.2819140625, "right_height": 23.88, "left_height": 6.0}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 12.0951953125, "right_height": 24.68, "left_height": 5.72}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 130.584375, "right_height": 3.64, "left_height": 251.76}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 12.0796875, "right_height": 6.6, "left_height": 23.24}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 12.0516015625, "right_height": 5.36, "left_height": 24.4}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 121.532265625, "right_height": 238.4, "left_height": 3.72}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 365.2950390625, "right_height": 1.36, "left_height": 0.88}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 11.4578125, "right_height": 7.24, "left_height": 6.24}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 15.419375, "right_height": 22.88, "left_height": 20.04}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 41.7143359375, "right_height": 4.68, "left_height": 78.36}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 53.515234375, "right_height": 4.2, "left_height": 103.16}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 134.781796875, "right_height": 1.84, "left_height": 269.28}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 14.1376953125, "right_height": 18.92, "left_height": 4.36}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 17.42375, "right_height": 33.12, "left_height": 5.48}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 37.1794140625, "right_height": 69.96, "left_height": 3.64}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 16.083125, "right_height": 6.32, "left_height": 19.28}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 17.6537109375, "right_height": 7.36, "left_height": 28.92}, {"n": 1024, "probability": 0.8, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 27.65921875, "right_height": 3.36, "left_height": 47.52}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 11.6758984375, "right_height": 6.36, "left_height": 6.52}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 10.6225390625, "right_height": 11.28, "left_height": 11.96}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 12.49859375, "right_height": 9.0, "left_height": 7.8}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 12.74703125, "right_height": 30.32, "left_height": 5.24}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 12.9776171875, "right_height": 31.28, "left_height": 5.32}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 93.345859375, "right_height": 4.44, "left_height": 176.24}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 12.91703125, "right_height": 4.96, "left_height": 31.0}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 12.82265625, "right_height": 5.04, "left_height": 31.36}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 94.58703125, "right_height": 184.8, "left_height": 4.36}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 370.654765625, "right_height": 0.72, "left_height": 0.96}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 12.5641015625, "right_height": 6.24, "left_height": 5.8}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 12.9836328125, "right_height": 17.36, "left_height": 14.48}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 34.013046875, "right_height": 5.48, "left_height": 63.08}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 40.600703125, "right_height": 5.28, "left_height": 77.0}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 108.01328125, "right_height": 2.64, "left_height": 212.24}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 15.7199609375, "right_height": 23.08, "left_height": 3.72}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 19.3284375, "right_height": 39.28, "left_height": 4.92}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 34.143984375, "right_height": 59.72, "left_height": 3.88}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 16.1331640625, "right_height": 6.92, "left_height": 21.44}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 17.7174609375, "right_height": 8.6, "left_height": 29.76}, {"n": 1024, "probability": 0.85, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 26.7323046875, "right_height": 3.8, "left_height": 41.88}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 11.6186328125, "right_height": 5.64, "left_height": 5.8}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 10.481484375, "right_height": 10.96, "left_height": 11.0}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 12.12765625, "right_height": 8.8, "left_height": 7.4}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 15.805390625, "right_height": 43.76, "left_height": 4.52}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 15.9983984375, "right_height": 45.28, "left_height": 4.36}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 61.179296875, "right_height": 6.52, "left_height": 112.0}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 15.5277734375, "right_height": 5.08, "left_height": 43.44}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 15.5207421875, "right_height": 4.2, "left_height": 45.0}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 61.922109375, "right_height": 117.52, "left_height": 6.68}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 370.9852734375, "right_height": 1.24, "left_height": 0.6}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 14.9654296875, "right_height": 6.32, "left_height": 4.92}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 11.5088671875, "right_height": 11.72, "left_height": 10.44}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 25.3249609375, "right_height": 7.88, "left_height": 45.76}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 28.2864453125, "right_height": 7.48, "left_height": 52.72}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 79.5752734375, "right_height": 4.04, "left_height": 154.2}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 14.7702734375, "right_height": 23.28, "left_height": 4.08}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 18.6009765625, "right_height": 38.44, "left_height": 4.48}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 30.78109375, "right_height": 54.24, "left_height": 3.6}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 15.99625, "right_height": 9.52, "left_height": 21.56}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 18.1791015625, "right_height": 9.0, "left_height": 30.24}, {"n": 1024, "probability": 0.9, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 22.808125, "right_height": 4.56, "left_height": 35.48}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 11.4105859375, "right_height": 5.48, "left_height": 6.32}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 10.3743359375, "right_height": 11.44, "left_height": 11.16}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 11.4309765625, "right_height": 8.16, "left_height": 8.76}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 22.3001171875, "right_height": 76.4, "left_height": 3.56}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 22.268515625, "right_height": 76.72, "left_height": 4.56}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 32.1334375, "right_height": 14.04, "left_height": 52.56}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 22.487109375, "right_height": 4.24, "left_height": 76.92}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 23.949921875, "right_height": 3.76, "left_height": 78.8}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 30.53875, "right_height": 50.96, "left_height": 14.6}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 372.10109375, "right_height": 0.96, "left_height": 0.84}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 23.334765625, "right_height": 4.76, "left_height": 4.6}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 13.9234375, "right_height": 6.84, "left_height": 7.76}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 17.079375, "right_height": 14.84, "left_height": 27.04}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 18.13140625, "right_height": 14.68, "left_height": 28.12}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 42.142578125, "right_height": 6.12, "left_height": 71.8}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 13.340078125, "right_height": 27.16, "left_height": 4.08}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 15.885390625, "right_height": 38.12, "left_height": 5.4}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 21.47375, "right_height": 36.88, "left_height": 4.24}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 14.6149609375, "right_height": 15.72, "left_height": 20.12}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 13.5885546875, "right_height": 16.08, "left_height": 19.2}, {"n": 1024, "probability": 0.95, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 21.3234765625, "right_height": 7.36, "left_height": 33.76}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 11.3621875, "right_height": 6.16, "left_height": 6.64}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 11.0894921875, "right_height": 6.88, "left_height": 7.0}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 10.8229296875, "right_height": 7.16, "left_height": 6.68}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 511.5, "right_height": 1023.0, "left_height": 0.0}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 511.5, "right_height": 1023.0, "left_height": 0.0}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 511.5, "right_height": 1023.0, "left_height": 0.0}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 511.5, "right_height": 0.0, "left_height": 1023.0}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 511.5, "right_height": 0.0, "left_height": 1023.0}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 511.5, "right_height": 0.0, "left_height": 1023.0}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 511.5, "right_height": 1.0, "left_height": 0.0}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 511.5, "right_height": 1.0, "left_height": 0.0}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 511.5, "right_height": 1.0, "left_height": 0.0}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 256.0, "right_height": 511.0, "left_height": 1.0}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 256.0, "right_height": 511.0, "left_height": 1.0}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 256.0, "right_height": 511.0, "left_height": 1.0}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 256.0, "right_height": 511.0, "left_height": 1.0}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 256.0, "right_height": 511.0, "left_height": 1.0}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 256.0, "right_height": 511.0, "left_height": 1.0}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 256.0, "right_height": 511.0, "left_height": 1.0}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 256.0, "right_height": 511.0, "left_height": 1.0}, {"n": 1024, "probability": 1.0, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 256.0, "right_height": 511.0, "left_height": 1.0}]

==> python/data/small-p.json <==
[{"n": 2, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.32, "left_height": 0.68}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.48, "left_height": 0.52}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.72, "left_height": 0.28}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.44, "left_height": 0.56}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.96, "left_height": 0.04}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.96, "left_height": 0.04}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.4, "left_height": 0.6}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.56, "left_height": 0.44}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.4, "left_height": 0.6}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.96, "left_height": 0.04}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.96, "left_height": 0.04}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.6, "left_height": 0.4}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 0.5, "right_height": 0.48, "left_height": 0.52}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 0.5, "right_height": 0.52, "left_height": 0.48}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 0.5, "right_height": 0.08, "left_height": 0.92}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.96, "left_height": 0.04}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 0.5, "right_height": 0.04, "left_height": 0.96}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.96, "left_height": 0.04}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 0.5, "right_height": 1.0, "left_height": 0.0}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 0.5, "right_height": 0.84, "left_height": 0.16}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 2, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 0.5, "right_height": 0.0, "left_height": 1.0}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.5, "right_height": 1.48, "left_height": 0.8}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.0, "right_height": 1.4, "left_height": 1.6}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.24, "right_height": 1.76, "left_height": 0.92}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.5, "right_height": 0.0, "left_height": 3.0}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.02, "right_height": 1.0, "left_height": 1.92}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.5, "right_height": 3.0, "left_height": 0.0}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.01, "right_height": 1.92, "left_height": 1.04}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.0, "right_height": 2.0, "left_height": 1.0}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.5, "right_height": 0.0, "left_height": 3.0}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.5, "right_height": 1.0, "left_height": 0.0}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.96}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.5, "right_height": 0.0, "left_height": 2.0}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.92, "left_height": 1.0}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.5, "right_height": 3.0, "left_height": 0.0}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.5, "right_height": 0.12, "left_height": 0.96}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.96}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.5, "right_height": 1.6, "left_height": 0.72}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.0, "right_height": 1.52, "left_height": 1.48}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.12, "right_height": 1.36, "left_height": 1.56}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.48, "right_height": 0.04, "left_height": 2.92}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.0, "right_height": 1.04, "left_height": 1.96}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.5, "right_height": 2.88, "left_height": 0.04}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.02, "right_height": 1.84, "left_height": 1.08}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.0, "right_height": 2.0, "left_height": 1.0}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.48, "right_height": 0.16, "left_height": 2.72}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.02, "right_height": 1.08, "left_height": 1.84}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.96}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.48, "right_height": 1.04, "left_height": 0.16}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.96}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.49, "right_height": 0.12, "left_height": 1.92}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 2.0, "left_height": 1.0}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.48, "right_height": 2.92, "left_height": 0.04}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.5, "right_height": 0.0, "left_height": 1.0}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.96}, {"n": 4, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.49, "right_height": 1.64, "left_height": 0.84}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.01, "right_height": 1.48, "left_height": 1.48}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.15, "right_height": 1.08, "left_height": 1.64}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.5, "right_height": 0.08, "left_height": 2.76}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.01, "right_height": 1.16, "left_height": 1.8}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.44, "right_height": 2.84, "left_height": 0.12}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.0, "right_height": 2.0, "left_height": 1.0}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.0, "right_height": 2.0, "left_height": 1.0}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.5, "right_height": 0.24, "left_height": 2.76}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.01, "right_height": 1.04, "left_height": 1.92}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.88}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.46, "right_height": 0.96, "left_height": 0.44}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.96}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.48, "right_height": 0.2, "left_height": 1.84}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.96, "left_height": 1.0}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.46, "right_height": 2.84, "left_height": 0.12}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.46, "right_height": 0.28, "left_height": 0.96}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.88}, {"n": 4, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.92}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 1.48, "right_height": 1.16, "left_height": 0.92}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 1.0, "right_height": 1.48, "left_height": 1.52}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 1.16, "right_height": 1.28, "left_height": 1.64}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 1.44, "right_height": 0.12, "left_height": 2.84}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 1.04, "right_height": 1.0, "left_height": 1.84}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 1.42, "right_height": 2.44, "left_height": 0.24}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 1.01, "right_height": 1.92, "left_height": 1.04}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 1.0, "right_height": 2.0, "left_height": 1.0}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 1.46, "right_height": 0.24, "left_height": 2.6}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.01, "right_height": 1.04, "left_height": 1.92}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.04, "right_height": 1.16, "left_height": 1.64}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 1.48, "right_height": 1.08, "left_height": 0.04}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 2.0}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.96}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 1.48, "right_height": 0.04, "left_height": 2.0}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.0, "right_height": 1.96, "left_height": 1.04}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 1.46, "right_height": 2.84, "left_height": 0.12}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 1.44, "right_height": 0.4, "left_height": 1.0}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.96}, {"n": 4, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 1.0, "right_height": 1.0, "left_height": 1.84}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.5, "right_height": 2.24, "left_height": 1.52}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.045, "right_height": 3.12, "left_height": 1.88}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.775, "right_height": 2.16, "left_height": 1.8}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.45, "right_height": 0.04, "left_height": 6.8}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.675, "right_height": 1.12, "left_height": 5.76}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.67, "right_height": 1.0, "left_height": 5.76}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.44, "right_height": 6.84, "left_height": 0.04}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.72, "right_height": 5.68, "left_height": 1.08}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.75, "right_height": 6.0, "left_height": 1.0}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.43, "right_height": 0.04, "left_height": 6.6}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.99, "right_height": 3.12, "left_height": 3.72}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.025, "right_height": 3.0, "left_height": 3.76}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.4, "right_height": 1.08, "left_height": 0.04}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 2.75, "right_height": 1.0, "left_height": 6.0}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.75, "right_height": 0.96, "left_height": 5.96}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.465, "right_height": 0.08, "left_height": 5.68}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 2.015, "right_height": 1.2, "left_height": 2.88}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.29, "right_height": 1.24, "left_height": 1.88}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.39, "right_height": 0.16, "left_height": 4.56}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 2.35, "right_height": 1.08, "left_height": 4.88}, {"n": 8, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.735, "right_height": 1.0, "left_height": 2.08}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.48, "right_height": 1.64, "left_height": 2.96}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.23, "right_height": 2.56, "left_height": 2.88}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.645, "right_height": 2.96, "left_height": 1.12}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.385, "right_height": 0.08, "left_height": 6.6}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.6, "right_height": 1.16, "left_height": 5.44}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.73, "right_height": 1.0, "left_height": 5.92}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.47, "right_height": 6.68, "left_height": 0.08}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.75, "right_height": 6.0, "left_height": 1.0}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.72, "right_height": 5.84, "left_height": 1.0}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.42, "right_height": 0.28, "left_height": 6.4}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 1.985, "right_height": 2.96, "left_height": 3.96}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 1.98, "right_height": 3.0, "left_height": 3.92}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.36, "right_height": 1.16, "left_height": 0.08}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 2.71, "right_height": 1.04, "left_height": 5.88}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.73, "right_height": 0.96, "left_height": 5.88}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.385, "right_height": 0.08, "left_height": 5.6}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.99, "right_height": 1.04, "left_height": 2.92}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.27, "right_height": 1.12, "left_height": 1.88}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.385, "right_height": 0.16, "left_height": 4.6}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 2.325, "right_height": 1.12, "left_height": 4.8}, {"n": 8, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.75, "right_height": 1.0, "left_height": 2.0}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.35, "right_height": 1.48, "left_height": 1.72}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.13, "right_height": 2.28, "left_height": 2.76}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.555, "right_height": 2.24, "left_height": 1.68}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.13, "right_height": 0.28, "left_height": 5.84}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.585, "right_height": 1.2, "left_height": 5.28}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.73, "right_height": 1.0, "left_height": 5.92}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.45, "right_height": 6.92, "left_height": 0.04}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.565, "right_height": 5.24, "left_height": 1.24}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.73, "right_height": 5.92, "left_height": 1.0}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.4, "right_height": 0.04, "left_height": 6.48}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 2.03, "right_height": 3.0, "left_height": 3.68}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.02, "right_height": 2.92, "left_height": 3.96}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.425, "right_height": 0.96, "left_height": 0.48}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 2.665, "right_height": 1.08, "left_height": 5.72}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.745, "right_height": 1.0, "left_height": 5.96}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.4, "right_height": 0.2, "left_height": 5.32}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 2.005, "right_height": 1.32, "left_height": 2.72}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.34, "right_height": 1.68, "left_height": 1.56}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.21, "right_height": 0.44, "left_height": 4.04}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 2.355, "right_height": 1.0, "left_height": 4.96}, {"n": 8, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.695, "right_height": 1.04, "left_height": 2.08}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 3.33, "right_height": 2.16, "left_height": 2.68}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 2.055, "right_height": 2.64, "left_height": 2.44}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 2.485, "right_height": 2.8, "left_height": 1.72}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 3.2, "right_height": 0.32, "left_height": 6.28}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 2.625, "right_height": 1.16, "left_height": 5.56}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 2.72, "right_height": 1.0, "left_height": 5.76}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 3.21, "right_height": 5.68, "left_height": 0.32}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 2.575, "right_height": 5.16, "left_height": 1.24}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 2.7, "right_height": 5.6, "left_height": 1.0}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 3.285, "right_height": 0.48, "left_height": 5.04}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 2.045, "right_height": 2.96, "left_height": 3.56}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 2.015, "right_height": 2.96, "left_height": 3.76}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 3.44, "right_height": 1.0, "left_height": 0.32}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 2.595, "right_height": 1.16, "left_height": 5.64}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 2.64, "right_height": 1.04, "left_height": 5.56}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 3.435, "right_height": 0.12, "left_height": 5.52}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 1.97, "right_height": 1.16, "left_height": 2.84}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 2.24, "right_height": 1.08, "left_height": 1.92}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 3.22, "right_height": 0.24, "left_height": 4.44}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 2.19, "right_height": 1.32, "left_height": 4.36}, {"n": 8, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 2.71, "right_height": 1.04, "left_height": 2.04}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 7.325, "right_height": 4.8, "left_height": 4.96}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.8525, "right_height": 4.04, "left_height": 3.88}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 4.8975, "right_height": 2.28, "left_height": 3.6}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 6.875, "right_height": 0.2, "left_height": 13.2}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 6.3025, "right_height": 1.16, "left_height": 12.44}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 6.625, "right_height": 1.0, "left_height": 14.0}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 6.965, "right_height": 13.88, "left_height": 0.16}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 6.47, "right_height": 13.76, "left_height": 1.08}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 6.625, "right_height": 14.0, "left_height": 1.0}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 7.38, "right_height": 0.0, "left_height": 14.04}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 4.0, "right_height": 7.0, "left_height": 8.0}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.98, "right_height": 7.04, "left_height": 7.8}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 7.095, "right_height": 1.16, "left_height": 0.04}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 6.555, "right_height": 1.0, "left_height": 13.84}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 6.505, "right_height": 1.04, "left_height": 13.64}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 7.1175, "right_height": 0.16, "left_height": 13.2}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 4.03, "right_height": 1.12, "left_height": 6.76}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 4.095, "right_height": 1.0, "left_height": 5.92}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 7.145, "right_height": 0.08, "left_height": 12.12}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 5.1, "right_height": 1.16, "left_height": 10.56}, {"n": 16, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 6.23, "right_height": 1.16, "left_height": 9.12}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 7.015, "right_height": 3.16, "left_height": 3.24}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 3.755, "right_height": 3.32, "left_height": 4.08}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 5.145, "right_height": 2.92, "left_height": 3.52}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 7.03, "right_height": 0.28, "left_height": 11.52}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 6.285, "right_height": 1.16, "left_height": 13.36}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 6.52, "right_height": 1.0, "left_height": 13.68}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 6.805, "right_height": 12.64, "left_height": 0.28}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 5.705, "right_height": 11.44, "left_height": 1.32}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 6.44, "right_height": 13.6, "left_height": 1.0}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 6.9975, "right_height": 0.6, "left_height": 11.36}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.9175, "right_height": 7.12, "left_height": 6.92}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.9525, "right_height": 6.6, "left_height": 7.4}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 6.975, "right_height": 1.24, "left_height": 0.16}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 6.035, "right_height": 1.16, "left_height": 12.44}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 6.4525, "right_height": 1.04, "left_height": 13.28}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 7.015, "right_height": 0.2, "left_height": 12.32}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.91, "right_height": 1.32, "left_height": 6.4}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 4.205, "right_height": 1.0, "left_height": 6.08}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 7.0025, "right_height": 0.12, "left_height": 11.92}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 4.9725, "right_height": 1.48, "left_height": 9.52}, {"n": 16, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 6.3525, "right_height": 1.08, "left_height": 9.56}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 7.13, "right_height": 2.88, "left_height": 5.6}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 4.005, "right_height": 3.48, "left_height": 4.72}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 5.0075, "right_height": 4.04, "left_height": 4.12}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 6.675, "right_height": 0.32, "left_height": 11.8}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 5.7275, "right_height": 1.4, "left_height": 11.64}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 6.365, "right_height": 1.0, "left_height": 13.12}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 6.49, "right_height": 11.88, "left_height": 0.4}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 6.0475, "right_height": 11.6, "left_height": 1.36}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 6.4, "right_height": 13.36, "left_height": 1.0}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 7.165, "right_height": 0.4, "left_height": 12.72}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.86, "right_height": 6.64, "left_height": 7.32}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.93, "right_height": 6.76, "left_height": 7.8}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 6.535, "right_height": 1.44, "left_height": 0.12}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 5.7375, "right_height": 1.28, "left_height": 11.76}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 6.0425, "right_height": 1.24, "left_height": 11.8}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 6.7525, "right_height": 0.24, "left_height": 12.48}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.81, "right_height": 1.56, "left_height": 5.4}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 4.0925, "right_height": 1.24, "left_height": 5.72}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 7.08, "right_height": 0.2, "left_height": 11.52}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 4.7, "right_height": 1.68, "left_height": 9.0}, {"n": 16, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 6.3125, "right_height": 1.08, "left_height": 9.6}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 6.6725, "right_height": 4.36, "left_height": 2.36}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 4.06, "right_height": 4.08, "left_height": 3.76}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 5.0275, "right_height": 3.0, "left_height": 2.56}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 6.33, "right_height": 0.44, "left_height": 10.96}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 5.88, "right_height": 1.44, "left_height": 10.28}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 6.445, "right_height": 1.0, "left_height": 13.36}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 7.0975, "right_height": 12.88, "left_height": 0.2}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 5.8125, "right_height": 12.04, "left_height": 1.28}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 6.46, "right_height": 13.6, "left_height": 1.0}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 6.7325, "right_height": 1.08, "left_height": 10.48}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 3.86, "right_height": 6.96, "left_height": 6.76}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 3.9025, "right_height": 6.16, "left_height": 7.64}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 6.81, "right_height": 1.24, "left_height": 0.8}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 6.5025, "right_height": 1.04, "left_height": 13.76}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 5.9, "right_height": 1.2, "left_height": 12.24}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 6.7525, "right_height": 0.44, "left_height": 11.68}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 3.74, "right_height": 1.68, "left_height": 5.8}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 3.9825, "right_height": 1.4, "left_height": 5.36}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 7.0025, "right_height": 0.24, "left_height": 11.68}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 4.7325, "right_height": 1.52, "left_height": 9.56}, {"n": 16, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 6.065, "right_height": 1.28, "left_height": 8.76}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 15.15125, "right_height": 6.64, "left_height": 5.48}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 6.69, "right_height": 5.72, "left_height": 6.12}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 9.2675, "right_height": 6.2, "left_height": 3.16}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 13.7225, "right_height": 0.32, "left_height": 26.36}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 13.23375, "right_height": 1.28, "left_height": 25.84}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 14.395, "right_height": 1.0, "left_height": 29.6}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 13.89, "right_height": 25.84, "left_height": 0.28}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 13.975, "right_height": 28.12, "left_height": 1.12}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 14.49, "right_height": 29.76, "left_height": 1.0}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 14.70625, "right_height": 0.04, "left_height": 25.44}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 7.70875, "right_height": 13.2, "left_height": 15.64}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 7.8725, "right_height": 14.88, "left_height": 15.6}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 14.5325, "right_height": 1.24, "left_height": 0.12}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 14.38375, "right_height": 1.04, "left_height": 29.72}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 13.60875, "right_height": 1.16, "left_height": 27.08}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 14.69125, "right_height": 0.16, "left_height": 27.6}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 7.5225, "right_height": 1.64, "left_height": 12.72}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 8.01625, "right_height": 1.16, "left_height": 13.8}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 15.055, "right_height": 0.12, "left_height": 27.32}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 10.10625, "right_height": 1.56, "left_height": 20.88}, {"n": 32, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 13.73, "right_height": 1.24, "left_height": 23.88}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 13.985, "right_height": 5.76, "left_height": 8.52}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 6.44875, "right_height": 5.52, "left_height": 7.16}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 9.33875, "right_height": 8.36, "left_height": 3.88}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 13.2125, "right_height": 0.52, "left_height": 24.08}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 13.07875, "right_height": 1.24, "left_height": 26.72}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 14.185, "right_height": 1.0, "left_height": 29.12}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 12.39875, "right_height": 20.2, "left_height": 0.6}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 10.89, "right_height": 17.2, "left_height": 1.72}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 14.3675, "right_height": 29.52, "left_height": 1.0}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 14.0475, "right_height": 0.04, "left_height": 21.52}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 7.69375, "right_height": 13.6, "left_height": 15.36}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 7.68, "right_height": 13.84, "left_height": 14.2}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 12.1075, "right_height": 1.6, "left_height": 1.36}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 13.52, "right_height": 1.16, "left_height": 26.92}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 13.92125, "right_height": 1.12, "left_height": 28.64}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 13.42375, "right_height": 0.28, "left_height": 24.64}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 7.595, "right_height": 1.48, "left_height": 12.32}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 7.98, "right_height": 1.0, "left_height": 13.76}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 14.48125, "right_height": 0.36, "left_height": 27.28}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 10.10375, "right_height": 1.56, "left_height": 19.8}, {"n": 32, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 13.52125, "right_height": 1.36, "left_height": 24.56}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 13.80875, "right_height": 9.84, "left_height": 7.44}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 6.6075, "right_height": 7.04, "left_height": 5.72}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 9.36, "right_height": 4.96, "left_height": 4.96}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 12.31, "right_height": 0.56, "left_height": 19.12}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 11.30125, "right_height": 1.6, "left_height": 20.8}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 14.3325, "right_height": 1.0, "left_height": 29.36}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 12.82, "right_height": 19.8, "left_height": 0.52}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 10.4025, "right_height": 17.68, "left_height": 1.72}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 14.0, "right_height": 28.8, "left_height": 1.0}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 13.9975, "right_height": 1.4, "left_height": 17.68}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 7.41125, "right_height": 13.68, "left_height": 13.4}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 7.3425, "right_height": 12.96, "left_height": 13.12}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 12.23875, "right_height": 1.92, "left_height": 0.16}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 13.045, "right_height": 1.2, "left_height": 24.88}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 12.815, "right_height": 1.28, "left_height": 25.12}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 13.73625, "right_height": 0.44, "left_height": 23.44}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 7.1725, "right_height": 1.84, "left_height": 11.84}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 7.9125, "right_height": 1.08, "left_height": 13.28}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 13.02375, "right_height": 0.4, "left_height": 21.4}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 9.59, "right_height": 1.84, "left_height": 17.4}, {"n": 32, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 13.6675, "right_height": 1.24, "left_height": 24.44}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 13.36375, "right_height": 7.76, "left_height": 7.44}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 7.18625, "right_height": 6.84, "left_height": 6.64}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 9.21375, "right_height": 4.76, "left_height": 5.44}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 9.73, "right_height": 0.84, "left_height": 18.36}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 11.1575, "right_height": 1.64, "left_height": 19.64}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 14.2025, "right_height": 1.0, "left_height": 29.28}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 10.70875, "right_height": 16.04, "left_height": 0.76}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 11.20625, "right_height": 18.68, "left_height": 1.56}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 14.0525, "right_height": 28.8, "left_height": 1.0}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 12.88875, "right_height": 0.08, "left_height": 17.32}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 7.09125, "right_height": 12.24, "left_height": 11.44}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 7.01375, "right_height": 12.56, "left_height": 12.36}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 11.33, "right_height": 2.36, "left_height": 0.16}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 12.615, "right_height": 1.32, "left_height": 23.96}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 12.47625, "right_height": 1.2, "left_height": 22.56}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 13.195, "right_height": 0.44, "left_height": 22.64}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 7.255, "right_height": 1.56, "left_height": 12.56}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 7.9825, "right_height": 1.12, "left_height": 13.6}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 12.2825, "right_height": 0.64, "left_height": 18.48}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 8.75625, "right_height": 2.16, "left_height": 16.64}, {"n": 32, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 12.5525, "right_height": 1.36, "left_height": 22.04}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 30.388125, "right_height": 14.56, "left_height": 14.44}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 10.600625, "right_height": 10.76, "left_height": 7.76}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 15.549375, "right_height": 11.36, "left_height": 5.12}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 26.87375, "right_height": 0.44, "left_height": 51.04}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 24.551875, "right_height": 1.52, "left_height": 44.0}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 30.16625, "right_height": 1.0, "left_height": 61.36}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 25.82, "right_height": 42.92, "left_height": 0.48}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 26.703125, "right_height": 51.72, "left_height": 1.32}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 30.15125, "right_height": 61.2, "left_height": 1.0}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 29.14125, "right_height": 2.52, "left_height": 46.08}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 13.909375, "right_height": 26.8, "left_height": 24.2}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 14.8625, "right_height": 28.08, "left_height": 29.36}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 28.59125, "right_height": 1.28, "left_height": 0.12}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 28.59875, "right_height": 1.12, "left_height": 57.36}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 28.165, "right_height": 1.2, "left_height": 53.08}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 27.231875, "right_height": 0.4, "left_height": 50.8}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 14.77375, "right_height": 1.4, "left_height": 27.36}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 15.73375, "right_height": 1.12, "left_height": 29.44}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 28.300625, "right_height": 0.16, "left_height": 54.96}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 21.080625, "right_height": 1.64, "left_height": 42.6}, {"n": 64, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 29.063125, "right_height": 1.32, "left_height": 55.8}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 27.855625, "right_height": 12.68, "left_height": 10.68}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 10.498125, "right_height": 9.4, "left_height": 8.12}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 15.058125, "right_height": 8.36, "left_height": 6.8}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 21.19375, "right_height": 0.8, "left_height": 34.12}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 20.048125, "right_height": 1.72, "left_height": 36.8}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 29.86625, "right_height": 1.0, "left_height": 60.8}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 22.603125, "right_height": 43.8, "left_height": 0.64}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 22.43875, "right_height": 39.6, "left_height": 1.6}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 29.77875, "right_height": 60.16, "left_height": 1.0}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 25.70625, "right_height": 0.04, "left_height": 36.84}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 13.81, "right_height": 21.8, "left_height": 28.04}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 14.335, "right_height": 26.48, "left_height": 25.8}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 23.833125, "right_height": 1.96, "left_height": 0.44}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 27.7025, "right_height": 1.24, "left_height": 51.12}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 26.178125, "right_height": 1.32, "left_height": 48.04}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 23.678125, "right_height": 0.56, "left_height": 40.04}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 12.624375, "right_height": 2.12, "left_height": 22.44}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 15.5375, "right_height": 1.2, "left_height": 28.76}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 25.460625, "right_height": 0.52, "left_height": 48.88}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 18.4975, "right_height": 2.12, "left_height": 32.2}, {"n": 64, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 28.97875, "right_height": 1.24, "left_height": 54.76}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 26.498125, "right_height": 21.4, "left_height": 6.0}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 10.2075, "right_height": 8.36, "left_height": 8.32}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 14.6475, "right_height": 7.28, "left_height": 7.0}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 21.421875, "right_height": 0.76, "left_height": 34.56}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 18.03375, "right_height": 1.92, "left_height": 30.24}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 29.525, "right_height": 1.0, "left_height": 60.0}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 19.56875, "right_height": 27.68, "left_height": 0.84}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 20.945625, "right_height": 23.88, "left_height": 1.88}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 29.47875, "right_height": 59.76, "left_height": 1.0}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 25.146875, "right_height": 0.04, "left_height": 26.04}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 13.105, "right_height": 21.88, "left_height": 25.92}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 13.51875, "right_height": 26.36, "left_height": 22.44}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 20.40625, "right_height": 2.68, "left_height": 1.84}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 24.391875, "right_height": 1.4, "left_height": 45.32}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 25.91125, "right_height": 1.28, "left_height": 50.76}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 23.825, "right_height": 0.72, "left_height": 35.0}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 12.514375, "right_height": 2.16, "left_height": 21.68}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 15.89, "right_height": 1.2, "left_height": 29.4}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 21.955, "right_height": 0.92, "left_height": 32.68}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 15.39125, "right_height": 2.56, "left_height": 26.32}, {"n": 64, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 27.224375, "right_height": 1.4, "left_height": 52.72}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 24.705, "right_height": 13.88, "left_height": 7.28}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 10.919375, "right_height": 8.6, "left_height": 11.24}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 14.49375, "right_height": 6.64, "left_height": 6.44}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 17.445625, "right_height": 1.0, "left_height": 25.48}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 16.401875, "right_height": 2.0, "left_height": 17.64}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 29.7625, "right_height": 1.0, "left_height": 60.4}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 15.2225, "right_height": 21.52, "left_height": 1.08}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 15.14125, "right_height": 16.16, "left_height": 2.0}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 29.4775, "right_height": 59.76, "left_height": 1.0}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 23.16, "right_height": 0.16, "left_height": 17.28}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 12.731875, "right_height": 22.36, "left_height": 21.16}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 12.75125, "right_height": 22.88, "left_height": 20.08}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 17.02875, "right_height": 3.28, "left_height": 0.96}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 23.114375, "right_height": 1.4, "left_height": 42.76}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 24.035625, "right_height": 1.32, "left_height": 42.04}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 20.259375, "right_height": 0.76, "left_height": 32.04}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 12.78875, "right_height": 1.84, "left_height": 23.44}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 15.363125, "right_height": 1.2, "left_height": 27.92}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 20.62625, "right_height": 0.76, "left_height": 34.72}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 17.065, "right_height": 2.16, "left_height": 30.84}, {"n": 64, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 26.4175, "right_height": 1.56, "left_height": 50.96}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 56.785, "right_height": 16.4, "left_height": 31.8}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 16.4825, "right_height": 13.68, "left_height": 13.44}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 26.335625, "right_height": 14.68, "left_height": 11.44}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 40.615625, "right_height": 0.68, "left_height": 73.88}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 42.2171875, "right_height": 1.68, "left_height": 79.6}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 61.689375, "right_height": 1.0, "left_height": 124.32}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 36.3253125, "right_height": 60.56, "left_height": 0.84}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 44.1153125, "right_height": 87.28, "left_height": 1.56}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 61.73625, "right_height": 124.4, "left_height": 1.0}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 53.776875, "right_height": 0.04, "left_height": 74.28}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 27.951875, "right_height": 49.16, "left_height": 51.8}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 27.2459375, "right_height": 50.0, "left_height": 45.16}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 44.3165625, "right_height": 2.28, "left_height": 5.28}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 57.74375, "right_height": 1.2, "left_height": 114.96}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 53.065625, "right_height": 1.32, "left_height": 102.52}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 50.0109375, "right_height": 0.48, "left_height": 93.12}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 26.8096875, "right_height": 1.88, "left_height": 47.8}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 31.4596875, "right_height": 1.16, "left_height": 60.88}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 51.859375, "right_height": 0.44, "left_height": 85.96}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 40.5753125, "right_height": 2.0, "left_height": 77.44}, {"n": 128, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 59.46, "right_height": 1.52, "left_height": 117.68}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 52.925625, "right_height": 28.4, "left_height": 22.6}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 16.795, "right_height": 14.92, "left_height": 15.56}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 26.2090625, "right_height": 12.96, "left_height": 12.28}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 33.6446875, "right_height": 0.92, "left_height": 40.84}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 37.13875, "right_height": 1.96, "left_height": 57.12}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 61.473125, "right_height": 1.0, "left_height": 123.68}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 26.628125, "right_height": 38.96, "left_height": 1.04}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 35.7978125, "right_height": 42.0, "left_height": 1.84}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 61.185, "right_height": 123.44, "left_height": 1.0}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 48.7115625, "right_height": 0.0, "left_height": 43.8}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 24.4625, "right_height": 46.04, "left_height": 46.24}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 25.6903125, "right_height": 43.72, "left_height": 49.24}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 29.655, "right_height": 3.6, "left_height": 0.56}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 46.7025, "right_height": 1.52, "left_height": 91.52}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 50.05, "right_height": 1.32, "left_height": 99.92}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 45.0928125, "right_height": 0.8, "left_height": 68.24}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 23.824375, "right_height": 2.36, "left_height": 41.24}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 31.71, "right_height": 1.16, "left_height": 61.0}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 39.198125, "right_height": 0.84, "left_height": 66.08}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 32.3853125, "right_height": 2.24, "left_height": 50.88}, {"n": 128, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 59.163125, "right_height": 1.32, "left_height": 115.36}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 56.66625, "right_height": 25.72, "left_height": 37.76}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 16.2753125, "right_height": 10.6, "left_height": 15.4}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 25.62875, "right_height": 8.2, "left_height": 10.52}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 30.01125, "right_height": 0.96, "left_height": 43.6}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 22.4409375, "right_height": 2.0, "left_height": 29.04}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 61.078125, "right_height": 1.0, "left_height": 123.04}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 25.8996875, "right_height": 33.96, "left_height": 1.12}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 22.2746875, "right_height": 24.0, "left_height": 2.16}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 61.040625, "right_height": 122.64, "left_height": 1.0}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 43.9365625, "right_height": 4.6, "left_height": 22.72}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 23.2359375, "right_height": 37.24, "left_height": 40.84}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 22.99875, "right_height": 42.72, "left_height": 36.72}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 23.5946875, "right_height": 4.84, "left_height": 4.48}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 44.4021875, "right_height": 1.48, "left_height": 83.08}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 49.086875, "right_height": 1.36, "left_height": 98.24}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 42.2803125, "right_height": 0.92, "left_height": 56.08}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 21.7009375, "right_height": 2.2, "left_height": 39.64}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 31.13625, "right_height": 1.08, "left_height": 59.48}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 32.654375, "right_height": 1.0, "left_height": 38.4}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 25.9478125, "right_height": 2.84, "left_height": 35.12}, {"n": 128, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 57.955, "right_height": 1.44, "left_height": 113.32}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 47.3040625, "right_height": 22.4, "left_height": 25.56}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 17.4053125, "right_height": 12.72, "left_height": 14.04}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 25.03875, "right_height": 8.12, "left_height": 13.24}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 22.148125, "right_height": 1.2, "left_height": 21.92}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 19.654375, "right_height": 2.08, "left_height": 24.0}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 60.203125, "right_height": 1.0, "left_height": 120.56}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 20.95375, "right_height": 25.6, "left_height": 1.2}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 23.4346875, "right_height": 29.76, "left_height": 2.12}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 60.186875, "right_height": 121.2, "left_height": 1.0}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 42.7540625, "right_height": 0.08, "left_height": 24.72}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 22.035, "right_height": 35.56, "left_height": 34.64}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 22.1921875, "right_height": 44.4, "left_height": 37.36}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 21.294375, "right_height": 6.12, "left_height": 1.4}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 40.2946875, "right_height": 1.52, "left_height": 68.88}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 47.6946875, "right_height": 1.36, "left_height": 89.56}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 32.955625, "right_height": 1.0, "left_height": 45.44}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 21.898125, "right_height": 2.56, "left_height": 36.12}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 30.984375, "right_height": 1.16, "left_height": 59.96}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 28.8540625, "right_height": 1.12, "left_height": 41.76}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 24.3478125, "right_height": 2.52, "left_height": 35.76}, {"n": 128, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 55.1096875, "right_height": 1.52, "left_height": 107.68}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 113.4596875, "right_height": 69.68, "left_height": 45.12}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 26.12265625, "right_height": 17.88, "left_height": 19.76}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 40.6940625, "right_height": 14.8, "left_height": 18.96}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 58.6621875, "right_height": 0.92, "left_height": 73.56}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 65.875625, "right_height": 1.88, "left_height": 83.2}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 125.4084375, "right_height": 1.0, "left_height": 251.68}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 66.53671875, "right_height": 99.08, "left_height": 0.92}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 69.14, "right_height": 99.08, "left_height": 1.92}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 125.1621875, "right_height": 251.36, "left_height": 1.0}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 98.94953125, "right_height": 0.04, "left_height": 92.16}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 49.6478125, "right_height": 77.44, "left_height": 92.44}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 47.83578125, "right_height": 80.96, "left_height": 86.36}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 64.78265625, "right_height": 3.72, "left_height": 0.56}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 85.8559375, "right_height": 1.64, "left_height": 166.68}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 93.9384375, "right_height": 1.4, "left_height": 167.16}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 80.73046875, "right_height": 0.8, "left_height": 131.64}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 48.6465625, "right_height": 1.96, "left_height": 93.76}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 63.708125, "right_height": 1.0, "left_height": 124.88}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 76.16859375, "right_height": 0.88, "left_height": 96.84}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 62.565, "right_height": 2.68, "left_height": 103.2}, {"n": 256, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 122.338125, "right_height": 1.64, "left_height": 242.88}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 107.6090625, "right_height": 65.68, "left_height": 54.08}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 25.57296875, "right_height": 24.28, "left_height": 20.92}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 37.080625, "right_height": 19.64, "left_height": 15.88}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 40.18765625, "right_height": 1.08, "left_height": 50.56}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 45.1034375, "right_height": 2.04, "left_height": 42.92}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 124.7071875, "right_height": 1.0, "left_height": 249.36}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 40.49, "right_height": 61.56, "left_height": 1.12}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 44.26890625, "right_height": 42.64, "left_height": 2.08}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 124.1459375, "right_height": 249.12, "left_height": 1.0}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 86.10546875, "right_height": 0.12, "left_height": 26.72}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 42.415625, "right_height": 68.28, "left_height": 83.8}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 44.1525, "right_height": 77.84, "left_height": 80.8}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 42.764375, "right_height": 6.08, "left_height": 9.04}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 87.5509375, "right_height": 1.44, "left_height": 157.08}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 93.11640625, "right_height": 1.36, "left_height": 169.0}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 64.39921875, "right_height": 1.12, "left_height": 89.84}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 44.5378125, "right_height": 2.32, "left_height": 80.96}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 63.495, "right_height": 1.0, "left_height": 125.04}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 55.33046875, "right_height": 1.04, "left_height": 76.0}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 42.9559375, "right_height": 2.52, "left_height": 53.32}, {"n": 256, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 118.39453125, "right_height": 1.48, "left_height": 234.08}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 101.29203125, "right_height": 49.44, "left_height": 53.92}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 23.48140625, "right_height": 15.72, "left_height": 19.92}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 35.39828125, "right_height": 16.4, "left_height": 13.6}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 35.1321875, "right_height": 1.28, "left_height": 31.04}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 29.59, "right_height": 2.12, "left_height": 44.8}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 122.8921875, "right_height": 1.0, "left_height": 246.88}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 28.08359375, "right_height": 33.92, "left_height": 1.12}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 34.38265625, "right_height": 39.12, "left_height": 2.12}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 122.8315625, "right_height": 246.16, "left_height": 1.0}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 81.1959375, "right_height": 1.0, "left_height": 32.12}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 40.67828125, "right_height": 69.36, "left_height": 81.08}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 40.51296875, "right_height": 72.72, "left_height": 75.8}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 34.60828125, "right_height": 7.32, "left_height": 4.08}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 79.89296875, "right_height": 1.44, "left_height": 142.8}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 88.52296875, "right_height": 1.24, "left_height": 160.56}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 42.93109375, "right_height": 1.16, "left_height": 52.2}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 47.32890625, "right_height": 2.48, "left_height": 88.8}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 61.75078125, "right_height": 1.32, "left_height": 121.72}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 43.9403125, "right_height": 1.2, "left_height": 53.12}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 35.7025, "right_height": 2.64, "left_height": 43.68}, {"n": 256, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 116.43171875, "right_height": 1.52, "left_height": 229.24}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 85.42421875, "right_height": 29.6, "left_height": 55.0}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 21.78234375, "right_height": 21.4, "left_height": 19.4}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 37.65359375, "right_height": 15.0, "left_height": 11.28}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 27.216875, "right_height": 1.36, "left_height": 35.68}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 25.2525, "right_height": 2.24, "left_height": 26.24}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 121.3315625, "right_height": 1.0, "left_height": 243.76}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 25.50671875, "right_height": 27.76, "left_height": 1.28}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 26.39828125, "right_height": 23.2, "left_height": 2.36}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 121.3434375, "right_height": 244.32, "left_height": 1.0}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 77.70140625, "right_height": 0.24, "left_height": 25.2}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 38.52578125, "right_height": 76.52, "left_height": 63.32}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 38.8696875, "right_height": 71.84, "left_height": 69.52}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 26.1775, "right_height": 10.24, "left_height": 0.68}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 72.15578125, "right_height": 1.48, "left_height": 141.24}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 86.4609375, "right_height": 1.2, "left_height": 161.96}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 36.9315625, "right_height": 1.36, "left_height": 44.84}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 45.7084375, "right_height": 2.2, "left_height": 91.04}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 60.43140625, "right_height": 1.52, "left_height": 119.0}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 44.70359375, "right_height": 1.28, "left_height": 54.6}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 33.991875, "right_height": 2.56, "left_height": 37.72}, {"n": 256, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 112.03609375, "right_height": 1.48, "left_height": 221.16}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 227.1715625, "right_height": 107.68, "left_height": 148.28}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 35.21296875, "right_height": 23.52, "left_height": 31.28}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 71.200078125, "right_height": 31.56, "left_height": 27.88}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 77.444765625, "right_height": 1.04, "left_height": 74.48}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 83.00796875, "right_height": 2.08, "left_height": 77.88}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 251.65984375, "right_height": 1.0, "left_height": 503.84}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 99.44859375, "right_height": 85.52, "left_height": 1.0}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 81.158046875, "right_height": 107.48, "left_height": 2.0}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 252.22984375, "right_height": 505.44, "left_height": 1.0}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 172.121484375, "right_height": 0.0, "left_height": 114.68}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 85.486484375, "right_height": 187.4, "left_height": 135.16}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 83.991328125, "right_height": 138.52, "left_height": 160.92}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 89.518203125, "right_height": 5.52, "left_height": 0.36}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 154.825, "right_height": 1.64, "left_height": 261.8}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 195.6184375, "right_height": 1.36, "left_height": 373.84}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 126.524375, "right_height": 0.92, "left_height": 169.48}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 93.22765625, "right_height": 2.08, "left_height": 188.72}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 126.85421875, "right_height": 1.0, "left_height": 251.52}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 128.463046875, "right_height": 0.92, "left_height": 215.84}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 100.055390625, "right_height": 2.48, "left_height": 115.4}, {"n": 512, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 247.969296875, "right_height": 1.52, "left_height": 493.48}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 200.2553125, "right_height": 58.76, "left_height": 171.16}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 35.694765625, "right_height": 26.28, "left_height": 33.08}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 61.53140625, "right_height": 38.12, "left_height": 15.04}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 50.39484375, "right_height": 1.24, "left_height": 49.16}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 51.068671875, "right_height": 2.16, "left_height": 78.16}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 249.109375, "right_height": 1.0, "left_height": 499.36}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 46.634140625, "right_height": 75.36, "left_height": 1.2}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 46.53078125, "right_height": 67.84, "left_height": 2.08}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 250.48546875, "right_height": 501.36, "left_height": 1.0}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 154.220078125, "right_height": 0.12, "left_height": 43.2}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 76.168828125, "right_height": 122.56, "left_height": 154.96}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 76.413046875, "right_height": 145.96, "left_height": 140.6}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 56.272265625, "right_height": 10.32, "left_height": 0.44}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 144.709765625, "right_height": 1.4, "left_height": 282.96}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 177.819375, "right_height": 1.44, "left_height": 353.68}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 79.149296875, "right_height": 1.08, "left_height": 116.04}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 95.410078125, "right_height": 2.12, "left_height": 190.84}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 124.83671875, "right_height": 1.08, "left_height": 247.32}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 86.852109375, "right_height": 1.12, "left_height": 83.64}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 56.8546875, "right_height": 2.68, "left_height": 70.44}, {"n": 512, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 239.61171875, "right_height": 1.64, "left_height": 476.16}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 185.763671875, "right_height": 90.56, "left_height": 76.04}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 30.530625, "right_height": 25.96, "left_height": 25.56}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 61.07265625, "right_height": 30.04, "left_height": 31.96}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 37.320625, "right_height": 1.4, "left_height": 48.04}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 34.251953125, "right_height": 2.52, "left_height": 44.4}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 245.99296875, "right_height": 1.0, "left_height": 493.12}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 36.856796875, "right_height": 31.48, "left_height": 1.28}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 38.1703125, "right_height": 36.0, "left_height": 2.32}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 247.3946875, "right_height": 496.4, "left_height": 1.0}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 149.897109375, "right_height": 0.12, "left_height": 31.52}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 73.5571875, "right_height": 114.16, "left_height": 160.08}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 71.909765625, "right_height": 134.64, "left_height": 134.84}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 39.106171875, "right_height": 15.68, "left_height": 8.24}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 133.064140625, "right_height": 1.6, "left_height": 245.8}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 183.643359375, "right_height": 1.32, "left_height": 358.12}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 61.742734375, "right_height": 1.08, "left_height": 53.36}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 89.547421875, "right_height": 2.24, "left_height": 186.12}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 124.843984375, "right_height": 1.16, "left_height": 246.64}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 48.76109375, "right_height": 1.36, "left_height": 67.6}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 53.34359375, "right_height": 2.84, "left_height": 46.84}, {"n": 512, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 230.510390625, "right_height": 1.56, "left_height": 462.52}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 169.928984375, "right_height": 84.16, "left_height": 78.44}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 31.6171875, "right_height": 26.88, "left_height": 20.72}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 59.11578125, "right_height": 23.88, "left_height": 20.04}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 30.962734375, "right_height": 1.56, "left_height": 39.72}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 32.254296875, "right_height": 2.28, "left_height": 44.88}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 243.979375, "right_height": 1.0, "left_height": 489.44}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 30.249296875, "right_height": 37.08, "left_height": 1.64}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 31.629765625, "right_height": 37.36, "left_height": 2.56}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 245.51234375, "right_height": 490.8, "left_height": 1.0}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 145.13625, "right_height": 0.36, "left_height": 25.48}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 62.6046875, "right_height": 114.04, "left_height": 124.68}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 66.585390625, "right_height": 117.24, "left_height": 119.16}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 32.729375, "right_height": 19.64, "left_height": 2.24}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 130.7490625, "right_height": 1.84, "left_height": 248.92}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 185.90390625, "right_height": 1.2, "left_height": 356.44}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 45.000390625, "right_height": 1.28, "left_height": 49.52}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 92.046953125, "right_height": 2.44, "left_height": 187.76}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 123.84671875, "right_height": 1.36, "left_height": 244.32}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 48.605, "right_height": 1.32, "left_height": 52.68}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 37.3684375, "right_height": 2.8, "left_height": 45.6}, {"n": 512, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 225.042265625, "right_height": 1.64, "left_height": 447.8}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 441.0330859375, "right_height": 196.64, "left_height": 200.8}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 53.3131640625, "right_height": 46.08, "left_height": 28.08}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 110.5448828125, "right_height": 42.92, "left_height": 45.24}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 97.7511328125, "right_height": 1.12, "left_height": 121.68}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 104.803125, "right_height": 2.0, "left_height": 110.28}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 506.64203125, "right_height": 1.0, "left_height": 1013.52}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 105.679375, "right_height": 107.08, "left_height": 1.04}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 82.1613671875, "right_height": 90.8, "left_height": 2.04}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 506.259296875, "right_height": 1013.2, "left_height": 1.0}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 301.9896484375, "right_height": 0.0, "left_height": 125.44}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 151.7785546875, "right_height": 367.68, "left_height": 182.88}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 150.45984375, "right_height": 300.68, "left_height": 262.84}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 80.9181640625, "right_height": 12.48, "left_height": 0.32}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 289.93078125, "right_height": 1.44, "left_height": 501.88}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 359.885625, "right_height": 1.4, "left_height": 709.96}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 147.7759375, "right_height": 1.12, "left_height": 149.2}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 177.016953125, "right_height": 2.28, "left_height": 377.84}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 253.593515625, "right_height": 1.2, "left_height": 505.0}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 163.6080859375, "right_height": 1.0, "left_height": 147.6}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 139.2603515625, "right_height": 2.48, "left_height": 151.4}, {"n": 1024, "probability": 0.01, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 494.9805078125, "right_height": 1.56, "left_height": 988.24}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 399.105546875, "right_height": 181.8, "left_height": 182.68}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 55.3001953125, "right_height": 56.64, "left_height": 44.08}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 102.8565625, "right_height": 43.68, "left_height": 27.4}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 55.0535546875, "right_height": 1.28, "left_height": 60.32}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 59.6376171875, "right_height": 2.4, "left_height": 78.2}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 502.08765625, "right_height": 1.0, "left_height": 1004.24}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 56.3605078125, "right_height": 75.76, "left_height": 1.24}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 55.9791015625, "right_height": 68.04, "left_height": 2.36}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 500.998125, "right_height": 1003.28, "left_height": 1.0}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 285.9699609375, "right_height": 0.08, "left_height": 43.72}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 136.68484375, "right_height": 292.48, "left_height": 217.24}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 128.3452734375, "right_height": 259.6, "left_height": 206.04}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 57.551015625, "right_height": 20.04, "left_height": 4.16}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 248.3386328125, "right_height": 1.56, "left_height": 479.04}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 344.6216015625, "right_height": 1.4, "left_height": 665.28}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 91.70796875, "right_height": 1.04, "left_height": 105.48}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 184.2117578125, "right_height": 2.2, "left_height": 403.4}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 247.935625, "right_height": 1.0, "left_height": 496.08}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 96.1662890625, "right_height": 1.28, "left_height": 107.84}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 71.638046875, "right_height": 2.6, "left_height": 98.68}, {"n": 1024, "probability": 0.02, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 480.84390625, "right_height": 1.64, "left_height": 958.8}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 333.2715625, "right_height": 200.44, "left_height": 123.24}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 41.97703125, "right_height": 37.88, "left_height": 42.76}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 90.4453125, "right_height": 58.04, "left_height": 21.68}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 45.6157421875, "right_height": 1.64, "left_height": 51.24}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 43.36796875, "right_height": 2.64, "left_height": 48.84}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 493.075859375, "right_height": 1.0, "left_height": 988.48}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 41.7990234375, "right_height": 50.84, "left_height": 1.72}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 42.9819921875, "right_height": 56.16, "left_height": 2.48}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 495.358359375, "right_height": 993.04, "left_height": 1.0}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 282.0869140625, "right_height": 0.0, "left_height": 32.04}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 128.2740625, "right_height": 281.56, "left_height": 172.32}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 127.9242578125, "right_height": 219.68, "left_height": 229.56}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 45.3578125, "right_height": 31.04, "left_height": 4.76}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 237.9957421875, "right_height": 1.64, "left_height": 456.16}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 346.3526953125, "right_height": 1.28, "left_height": 681.24}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 61.2096484375, "right_height": 1.56, "left_height": 48.96}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 190.555859375, "right_height": 2.56, "left_height": 337.16}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 251.0956640625, "right_height": 1.2, "left_height": 499.28}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 64.1264453125, "right_height": 1.28, "left_height": 67.0}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 54.1541015625, "right_height": 2.96, "left_height": 59.08}, {"n": 1024, "probability": 0.03, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 466.6652734375, "right_height": 1.48, "left_height": 931.68}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "permutation", "average_depth": 305.923515625, "right_height": 237.52, "left_height": 96.84}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "permutation", "average_depth": 48.669296875, "right_height": 44.72, "left_height": 30.88}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "permutation", "average_depth": 101.3128125, "right_height": 33.0, "left_height": 58.68}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "increasing", "average_depth": 38.1139453125, "right_height": 1.84, "left_height": 45.88}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "increasing", "average_depth": 38.9740625, "right_height": 2.68, "left_height": 49.24}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "increasing", "average_depth": 488.4025, "right_height": 1.0, "left_height": 979.76}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "decreasing", "average_depth": 38.3335546875, "right_height": 50.12, "left_height": 1.72}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "decreasing", "average_depth": 36.44125, "right_height": 43.64, "left_height": 2.8}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "decreasing", "average_depth": 489.53375, "right_height": 979.04, "left_height": 1.0}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "converging", "average_depth": 280.88796875, "right_height": 0.28, "left_height": 24.56}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "converging", "average_depth": 115.544140625, "right_height": 181.08, "left_height": 187.96}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "converging", "average_depth": 118.0580859375, "right_height": 206.28, "left_height": 245.48}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "pairs", "average_depth": 43.539296875, "right_height": 38.56, "left_height": 1.84}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "pairs", "average_depth": 280.817265625, "right_height": 1.52, "left_height": 531.24}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "pairs", "average_depth": 349.3105078125, "right_height": 1.24, "left_height": 690.6}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "bitonic", "average_depth": 52.017890625, "right_height": 1.76, "left_height": 53.92}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "bitonic", "average_depth": 168.665703125, "right_height": 2.68, "left_height": 308.6}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "bitonic", "average_depth": 246.135390625, "right_height": 1.04, "left_height": 490.68}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zig", "generator": "runs", "average_depth": 48.464609375, "right_height": 1.52, "left_height": 54.76}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zigzag", "generator": "runs", "average_depth": 43.91046875, "right_height": 2.96, "left_height": 49.84}, {"n": 1024, "probability": 0.04, "insert_algorithm": "insert_zigzig", "generator": "runs", "average_depth": 456.5560546875, "right_height": 1.6, "left_height": 914.16}]

==> python/data/zig-pairs.json <==
[[0.75, [4, 6, 9, 13, 19, 28, 42, 63, 94, 141, 211, 316, 474, 711, 1066, 1599, 2398, 3597, 5395, 8092, 12138, 18207, 27310, 40965, 61447, 92170], [0.68, 1.36, 2.08, 2.8, 3.08, 3.56, 4.2, 4.08, 4.2, 3.88, 5.44, 4.0, 4.52, 4.28, 4.28, 4.68, 4.44, 5.0, 4.44, 4.68, 4.44, 5.12, 4.76, 4.72, 4.08, 4.2], [1.28, 1.6, 2.2, 2.8, 3.6, 4.24, 5.16, 7.0, 9.88, 13.88, 19.92, 28.2, 39.12, 57.68, 84.92, 128.64, 193.76, 290.0, 431.08, 645.0, 957.4, 1431.16, 2129.84, 3189.52, 4770.28, 7187.72], [1.19, 1.5999999999999999, 2.1866666666666665, 2.7015384615384614, 3.3747368421052633, 3.942857142857143, 4.662857142857143, 5.818412698412699, 7.582553191489362, 9.595460992907801, 12.499146919431281, 16.62139240506329, 21.622025316455698, 31.237299578059073, 44.59572232645404, 67.48295184490307, 100.60271893244371, 148.3316541562413, 217.99581835032436, 324.25917943648045, 477.5799769319492, 714.8483132860988, 1060.2017004760162, 1590.6571268155744, 2379.7869969241783, 3603.1170632526855]], [0.5, [4, 6, 9, 13, 19, 28, 42, 63, 94, 141, 211, 316, 474, 711, 1066, 1599, 2398, 3597, 5395, 8092, 12138, 18207, 27310, 40965, 61447, 92170], [1.48, 1.68, 2.04, 2.44, 2.96, 3.44, 4.88, 5.64, 6.6, 7.56, 9.08, 10.76, 12.64, 15.12, 16.64, 21.0, 23.52, 33.28, 43.32, 48.56, 62.04, 74.56, 89.8, 95.24, 106.88, 139.84], [0.84, 1.16, 1.48, 2.04, 2.8, 3.48, 4.2, 5.56, 6.56, 7.2, 7.96, 10.0, 12.4, 14.28, 16.8, 21.88, 25.8, 33.8, 38.16, 42.68, 54.04, 62.56, 73.84, 91.28, 119.88, 163.96], [1.2, 1.7866666666666668, 2.52, 3.1630769230769227, 3.789473684210526, 4.604285714285714, 5.555238095238095, 6.936507936507937, 8.26, 9.37304964539007, 10.646824644549763, 13.16493670886076, 15.555274261603374, 17.938059071729956, 21.476998123827393, 26.54178861788618, 31.03908256880734, 38.967150403113706, 45.06328822984245, 54.39052891744933, 67.36326248146318, 80.43718569780854, 97.96241230318564, 120.01200537043817, 147.61140364867285, 188.18638472387977]], [0.25, [4, 6, 9, 13, 19, 28, 42, 63, 94, 141, 211, 316, 474, 711, 1066, 1599, 2398, 3597, 5395, 8092, 12138, 18207, 27310, 40965, 61447, 92170], [1.12, 1.32, 1.4, 1.88, 2.64, 4.16, 6.0, 7.92, 11.72, 15.92, 24.08, 34.88, 53.16, 80.24, 118.76, 176.28, 265.68, 397.68, 598.96, 894.36, 1346.2, 2016.72, 3016.32, 4517.84, 6756.44, 10097.28], [0.64, 1.08, 1.76, 2.32, 3.0, 3.6, 4.0, 4.0, 4.0, 4.0, 4.0, 4.0, 4.0, 4.0, 4.0, 4.0, 4.0, 4.0, 4.0, 4.0, 4.0, 4.0, 4.0, 4.0, 4.0, 4.0], [1.36, 2.1133333333333333, 3.035555555555556, 3.9015384615384616, 4.7094736842105265, 5.772857142857142, 6.856190476190475, 8.469206349206349, 10.295744680851064, 13.309787234042554, 17.07791469194313, 22.829367088607594, 31.321265822784813, 44.45862165963432, 64.16570356472795, 94.12953095684803, 138.0023352793995, 204.17390047261608, 304.6872882298424, 454.2794908551656, 677.8827714615257, 1012.9075432525951, 1515.4321977297693, 2268.143707067008, 3392.3305209367422, 5070.908939134209]]]
